Femto-Containers: Lightweight Virtualization and Fault Isolation For Small Software Functions on Low-Power IoT Microcontrollers

Low-power operating system runtimes used on IoT microcontrollers typically provide rudimentary APIs, basic connectivity and, sometimes, a (secure) firmware update mechanism. In contrast, on less constrained hardware, networked software has entered the age of serverless, microservices and agility. With a view to bridge this gap, in the paper we design Femto-Containers, a new middleware runtime which can be embedded on heterogeneous low-power IoT devices. Femto-Containers enable the secure deployment, execution and isolation of small virtual software functions on low-power IoT devices, over the network. We implement Femto-Containers, and provide integration in RIOT, a popular open source IoT operating system. We then evaluate the performance of our implementation, which was formally verified for fault-isolation, guaranteeing that RIOT is shielded from logic loaded and executed in a Femto-Container. Our experiments on various popular microcontroller architectures (Arm Cortex-M, ESP32 and RISC-V) show that Femto-Containers offer an attractive trade-off in terms of memory footprint overhead, energy consumption, and security

==> Measurements/certfc_sizes.csv <==
platform, size
nrf52dk,1378
esp32,1598
gd32v,1626
0,0

==> Measurements/certrbpf/esp32_certrbpf_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,2.581000,1,25.809999,38.744671
2,3.379000,1,33.790001,29.594555
3,4.390000,1,43.900002,22.779043
4,5.401000,1,54.009998,18.515089
5,6.412000,1,64.120003,15.595757
6,7.423000,1,74.230003,13.471642
7,8.435000,1,84.349998,11.855365
8,9.446000,1,94.459999,10.586492
9,10.458000,1,104.580002,9.562057
10,11.468000,1,114.680000,8.719916
11,12.480000,1,124.800003,8.012820
12,13.491000,1,134.910004,7.412349
13,14.503000,1,145.029999,6.895125
14,15.513000,1,155.130005,6.446207
15,16.525000,1,165.250000,6.051437
16,17.535999,1,175.360001,5.702555
17,18.547001,1,185.470001,5.391707
18,19.558001,1,195.580002,5.112997
19,20.570000,1,205.699997,4.861449
20,21.580999,1,215.809998,4.633706
21,22.591999,1,225.919998,4.426346
22,23.603001,1,236.029999,4.236750
23,24.615000,1,246.149994,4.062563
24,25.625999,1,256.260010,3.902287
25,26.636999,1,266.369995,3.754177
26,27.649000,1,276.489990,3.616767
27,28.660000,1,286.600006,3.489183
28,29.671000,1,296.709991,3.370294
29,30.681999,1,306.820007,3.259240
30,31.694000,1,316.940002,3.155171
31,32.705002,1,327.049988,3.057636
32,33.716000,1,337.160004,2.965951
33,34.727001,1,347.269989,2.879604
34,35.738998,1,357.390015,2.798064
35,36.750000,1,367.500000,2.721088
36,37.761002,1,377.609985,2.648235
37,38.772999,1,387.730011,2.579114
38,39.784000,1,397.839996,2.513573
39,40.794998,1,407.950012,2.451281
40,41.806000,1,418.059998,2.392001
41,42.817001,1,428.170013,2.335521
42,43.828999,1,438.290009,2.281594
43,44.840000,1,448.399994,2.230152
44,45.851002,1,458.510010,2.180978
45,46.862000,1,468.619995,2.133925
46,47.874001,1,478.739990,2.088816
47,48.883999,1,488.839996,2.045659
48,49.896000,1,498.959991,2.004169
49,50.908001,1,509.079987,1.964328
50,51.917999,1,519.179993,1.926114
51,52.930000,1,529.299988,1.889288
52,53.941002,1,539.409973,1.853877
53,54.952999,1,549.530029,1.819737
54,55.971001,1,559.710022,1.786639
55,56.974998,1,569.750000,1.755156
56,57.986000,1,579.859985,1.724554
57,58.998001,1,589.979980,1.694973
58,60.007999,1,600.080017,1.666444
59,61.020000,1,610.200012,1.638807
60,62.030998,1,620.309998,1.612097
61,63.042000,1,630.419983,1.586244
62,64.054001,1,640.539978,1.561183
63,65.065002,1,650.650024,1.536925
64,66.075996,1,660.760010,1.513409
65,67.086998,1,670.869995,1.490602
66,68.098999,1,680.989990,1.468450
67,69.109001,1,691.090027,1.446990
68,70.121002,1,701.210022,1.426106
69,71.132004,1,711.320007,1.405837
70,72.143997,1,721.440002,1.386117
71,73.153999,1,731.539978,1.366979
72,74.166000,1,741.659973,1.348327
73,75.177002,1,751.770020,1.330194
74,76.189003,1,761.890015,1.312525
75,77.199997,1,772.000000,1.295337
76,78.211998,1,782.119995,1.278576
77,79.222000,1,792.219971,1.262276
78,80.233002,1,802.330017,1.246370
79,81.244003,1,812.440002,1.230860
80,82.255997,1,822.559998,1.215717
81,83.266998,1,832.669983,1.200956
82,84.285004,1,842.849976,1.186451
83,85.290001,1,852.900024,1.172470
84,86.301003,1,863.010010,1.158735
85,87.313004,1,873.130005,1.145305
86,88.323997,1,883.239990,1.132195
87,89.334999,1,893.349976,1.119382
88,90.346001,1,903.460022,1.106856
89,91.357002,1,913.570007,1.094607
90,92.367996,1,923.679993,1.082626
91,93.378998,1,933.789978,1.070905
92,94.390999,1,943.909973,1.059423
93,95.402000,1,954.020020,1.048196
94,96.413002,1,964.130005,1.037205
95,97.424004,1,974.239990,1.026441
96,98.435997,1,984.359985,1.015888
97,99.446999,1,994.469971,1.005561
98,100.458000,1,1004.580017,0.995441
99,101.469002,1,1014.690002,0.985523
100,101.379997,-2,1013.799988,0.986388


==> Measurements/certrbpf/esp32_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
3.032000,0,1.516000,659.630615
2.711000,0,1.355500,737.735168
2.828000,0,1.414000,707.213562
2.557000,0,1.278500,782.166626
3.032000,0,1.516000,659.630615
4.827000,0,2.413500,414.336029
3.358000,0,1.679000,595.592590
3.240000,0,1.620000,617.283936
3.286000,0,1.643000,608.642700
2.466000,0,1.233000,811.030029
2.803000,0,1.401500,713.521240
2.727000,0,1.363500,733.406677

==> Measurements/certrbpf/esp32_jumptable_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.683000,0,16.830000,59.417706
2,1.917000,0,19.170000,52.164841
3,2.431000,0,24.309999,41.135334
4,2.945000,0,29.450001,33.955856
5,3.458000,0,34.580002,28.918449
6,3.972000,0,39.720001,25.176233
7,4.486000,0,44.860001,22.291574
8,5.000000,0,50.000000,20.000000
9,5.513000,0,55.130001,18.138945
10,6.027000,0,60.270000,16.592003
11,6.540000,0,65.400002,15.290520
12,7.054000,0,70.540001,14.176353
13,7.568000,0,75.680000,13.213531
14,8.082000,0,80.820000,12.373175
15,8.596000,0,85.959999,11.633318
16,9.110000,0,91.099998,10.976949
17,9.623000,0,96.230003,10.391769
18,10.137000,0,101.370003,9.864852
19,10.650000,0,106.500000,9.389671
20,11.165000,0,111.650002,8.956561
21,11.678000,0,116.779999,8.563110
22,12.192000,0,121.919998,8.202100
23,12.705000,0,127.050003,7.870917
24,13.219000,0,132.190002,7.564869
25,13.733000,0,137.330002,7.281730
26,14.247000,0,142.470001,7.019022
27,14.760000,0,147.600006,6.775068
28,15.274000,0,152.740005,6.547073
29,15.788000,0,157.880005,6.333924
30,16.302000,0,163.020004,6.134217
31,16.816000,0,168.160004,5.946717
32,17.330000,0,173.300003,5.770340
33,17.843000,0,178.429993,5.604439
34,18.357000,0,183.570007,5.447513
35,18.871000,0,188.710007,5.299136
36,19.385000,0,193.850006,5.158628
37,19.899000,0,198.990005,5.025378
38,20.412001,0,204.119995,4.899079
39,20.924999,0,209.250000,4.778973
40,21.438999,0,214.389999,4.664397
41,21.954000,0,219.539993,4.554978
42,22.466999,0,224.669998,4.450973
43,22.981001,0,229.809998,4.351421
44,23.493999,0,234.940002,4.256406
45,24.009001,0,240.089996,4.165105
46,24.521999,0,245.220001,4.077971
47,25.035999,0,250.360001,3.994248
48,25.549000,0,255.490005,3.914047
49,26.063999,0,260.640015,3.836710
50,26.577000,0,265.769989,3.762652
51,27.090000,0,270.899994,3.691399
52,27.605000,0,276.049988,3.622532
53,28.118000,0,281.179993,3.556441
54,28.632000,0,286.320007,3.492596
55,29.146000,0,291.459991,3.431003
56,29.660000,0,296.600006,3.371544
57,30.173000,0,301.730011,3.314221
58,30.687000,0,306.869995,3.258709
59,31.208000,0,312.079987,3.204307
60,31.715000,0,317.149994,3.153082
61,32.228001,0,322.279999,3.102892
62,32.742001,0,327.420013,3.054181
63,33.255001,0,332.549988,3.007066
64,33.769001,0,337.690002,2.961296
65,34.283001,0,342.829987,2.916898
66,34.797001,0,347.970001,2.873811
67,35.311001,0,353.109985,2.831979
68,35.824001,0,358.239990,2.791425
69,36.338001,0,363.380005,2.751940
70,36.852001,0,368.519989,2.713557
71,37.366001,0,373.660004,2.676230
72,37.880001,0,378.799988,2.639915
73,38.393002,0,383.929993,2.604641
74,38.907001,0,389.070007,2.570232
75,39.421001,0,394.209991,2.536719
76,39.933998,0,399.339996,2.504132
77,40.448002,0,404.480011,2.472310
78,40.962002,0,409.619995,2.441287
79,41.474998,0,414.750000,2.411091
80,41.990002,0,419.899994,2.381519
81,42.504002,0,425.040009,2.352720
82,43.016998,0,430.170013,2.324662
83,43.529999,0,435.299988,2.297266
84,44.043999,0,440.440002,2.270457
85,44.557999,0,445.579987,2.244266
86,45.071999,0,450.720001,2.218672
87,45.584999,0,455.850006,2.193704
88,46.099998,0,461.000000,2.169197
89,46.612999,0,466.130005,2.145324
90,47.126999,0,471.269989,2.121926
91,47.640999,0,476.410004,2.099032
92,48.154999,0,481.549988,2.076627
93,48.668999,0,486.690002,2.054696
94,49.181999,0,491.820007,2.033264
95,49.695999,0,496.959991,2.012234
96,50.209000,0,502.089996,1.991675
97,50.723000,0,507.230011,1.971492
98,51.237000,0,512.369995,1.951715
99,51.750000,0,517.500000,1.932367
100,52.264000,0,522.640015,1.913363

==> Measurements/certrbpf/esp32_jumptable_unit.csv <==
duration,code,usperinst,instrpersec
1.045000,0,0.522500,1913.875610
1.200000,0,0.600000,1666.666626
1.066000,0,0.533000,1876.172607
0.995000,0,0.497500,2010.050293
1.295000,0,0.647500,1544.401489
2.962000,0,1.481000,675.219421
1.936000,0,0.968000,1033.057861
2.170000,0,1.085000,921.658997
1.912000,0,0.956000,1046.025146
0.853000,0,0.426500,2344.665771
1.724000,0,0.862000,1160.092773
1.278000,0,0.639000,1564.945190

==> Measurements/certrbpf/esp32_switchcase_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,2.812000,0,28.120001,35.561878
2,3.579000,0,35.790001,27.940765
3,4.604000,0,46.040001,21.720243
4,5.630000,0,56.299999,17.761990
5,6.654000,0,66.540001,15.028554
6,7.686000,0,76.860001,13.010669
7,8.704000,0,87.040001,11.488971
8,9.730000,0,97.300003,10.277493
9,10.755000,0,107.550003,9.298001
10,11.779000,0,117.790001,8.489685
11,12.804000,0,128.039993,7.810060
12,13.829000,0,138.289993,7.231181
13,14.855000,0,148.550003,6.731740
14,15.880000,0,158.800003,6.297229
15,16.905001,0,169.050003,5.915410
16,17.929001,0,179.289993,5.577556
17,18.954000,0,189.539993,5.275931
18,19.980000,0,199.800003,5.005005
19,21.004999,0,210.050003,4.760771
20,22.030001,0,220.300003,4.539265
21,23.054001,0,230.539993,4.337642
22,24.079000,0,240.789993,4.152997
23,25.104000,0,251.039993,3.983429
24,26.129999,0,261.299988,3.827019
25,27.155001,0,271.549988,3.682563
26,28.180000,0,281.799988,3.548616
27,29.205000,0,292.049988,3.424071
28,30.229000,0,302.290009,3.308082
29,31.254000,0,312.540009,3.199590
30,32.279999,0,322.799988,3.097893
31,33.305000,0,333.049988,3.002552
32,34.328999,0,343.290009,2.912989
33,35.355000,0,353.549988,2.828454
34,36.379002,0,363.790009,2.748839
35,37.403999,0,374.040009,2.673511
36,38.429001,0,384.290009,2.602201
37,39.453999,0,394.540009,2.534597
38,40.480000,0,404.799988,2.470356
39,41.504002,0,415.040009,2.409406
40,42.529999,0,425.299988,2.351281
41,43.555000,0,435.549988,2.295948
42,44.580002,0,445.799988,2.243158
43,45.604000,0,456.040009,2.192790
44,46.630001,0,466.299988,2.144542
45,47.654999,0,476.549988,2.098416
46,48.679001,0,486.790009,2.054274
47,49.705002,0,497.049988,2.011870
48,50.729000,0,507.290009,1.971259
49,51.755001,0,517.549988,1.932181
50,52.778999,0,527.789978,1.894693
51,53.805000,0,538.049988,1.858563
52,54.828999,0,548.289978,1.823852
53,55.855000,0,558.549988,1.790350
54,56.880001,0,568.799988,1.758087
55,57.904999,0,579.049988,1.726967
56,58.929001,0,589.289978,1.696957
57,59.953999,0,599.539978,1.667945
58,60.979000,0,609.789978,1.639909
59,62.005001,0,620.049988,1.612773
60,63.029999,0,630.299988,1.586546
61,64.060997,0,640.609985,1.561012
62,65.080002,0,650.799988,1.536570
63,66.103996,0,661.039978,1.512768
64,67.128998,0,671.289978,1.489669
65,68.154999,0,681.549988,1.467244
66,69.179001,0,691.789978,1.445525
67,70.204002,0,702.039978,1.424420
68,71.230003,0,712.299988,1.403903
69,72.254997,0,722.549988,1.383987
70,73.278999,0,732.789978,1.364647
71,74.305000,0,743.049988,1.345804
72,75.330002,0,753.299988,1.327492
73,76.353996,0,763.539978,1.309689
74,77.379997,0,773.799988,1.292324
75,78.404999,0,784.049988,1.275429
76,79.430000,0,794.299988,1.258970
77,80.455002,0,804.549988,1.242931
78,81.478996,0,814.789978,1.227310
79,82.504997,0,825.049988,1.212048
80,83.528999,0,835.289978,1.197189
81,84.554001,0,845.539978,1.182676
82,85.579002,0,855.789978,1.168511
83,86.603996,0,866.039978,1.154681
84,87.628998,0,876.289978,1.141175
85,88.654999,0,886.549988,1.127968
86,89.680000,0,896.799988,1.115076
87,90.710999,0,907.109985,1.102402
88,91.730003,0,917.299988,1.090156
89,92.753998,0,927.539978,1.078121
90,93.778999,0,937.789978,1.066337
91,94.804001,0,948.039978,1.054808
92,95.830002,0,958.299988,1.043515
93,96.853996,0,968.539978,1.032482
94,97.879997,0,978.799988,1.021659
95,98.903999,0,989.039978,1.011081
96,99.929001,0,999.289978,1.000710
97,100.954002,0,1009.539978,0.990550
98,101.978996,0,1019.789978,0.980594
99,103.003998,0,1030.040039,0.970836
100,104.029999,0,1040.300049,0.961261

==> Measurements/certrbpf/esp32_switchcase_unit.csv <==
duration,code,usperinst,instrpersec
2.940000,0,1.470000,680.272095
2.830000,0,1.415000,706.713806
2.779000,0,1.389500,719.683350
2.579000,0,1.289500,775.494385
3.104000,0,1.552000,644.329895
4.803000,0,2.401500,416.406403
3.480000,0,1.740000,574.712646
3.630000,0,1.815000,550.964172
3.347000,0,1.673500,597.550049
1.862000,0,0.931000,1074.113892
2.288000,0,1.144000,874.125854
2.079000,0,1.039500,962.000977

==> Measurements/certrbpf/flash.txt <==
nrf52dk:
certrbpf: 1666B
inlined_certrbpf: 3208B
switchcase: 1543B + 176B + 126B = 1845B
jumptable: 3764B + 176B + 126B = 4066B

esp32:
certrbpf: 1872B
switchcase: 2467B
jumptable: 4205B

gd32v:
certrbpf: 1914B
switchcase: 3062B
jumptable: 5160B

==> Measurements/certrbpf/gd32v_certrbpf_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.779000,1,17.790001,56.211353
2,2.484000,1,24.840000,40.257648
3,3.181000,1,31.809999,31.436655
4,3.881000,1,38.810001,25.766556
5,4.578000,1,45.779999,21.843599
6,5.277000,1,52.770000,18.950161
7,5.973000,1,59.730000,16.742006
8,6.672000,1,66.720001,14.988009
9,7.370000,1,73.699997,13.568521
10,8.073000,1,80.730003,12.386969
11,8.765000,1,87.650002,11.409013
12,9.465000,1,94.650002,10.565240
13,10.166000,1,101.660004,9.836711
14,10.861000,1,108.610001,9.207255
15,11.561000,1,115.610001,8.649771
16,12.257000,1,122.570000,8.158604
17,12.958000,1,129.580002,7.717240
18,13.653000,1,136.529999,7.324398
19,14.354000,1,143.539993,6.966699
20,15.050000,1,150.500000,6.644518
21,15.747000,1,157.470001,6.350416
22,16.450001,1,164.500000,6.079027
23,17.143000,1,171.429993,5.833285
24,17.846001,1,178.460007,5.603497
25,18.542999,1,185.429993,5.392870
26,19.238001,1,192.380005,5.198046
27,19.934999,1,199.350006,5.016303
28,20.638000,1,206.380005,4.845431
29,21.334999,1,213.350006,4.687134
30,22.031000,1,220.309998,4.539059
31,22.726999,1,227.270004,4.400053
32,23.430000,1,234.300003,4.268033
33,24.127001,1,241.270004,4.144734
34,24.827000,1,248.270004,4.027873
35,25.524000,1,255.240005,3.917881
36,26.223000,1,262.230011,3.813446
37,26.920000,1,269.200012,3.714710
38,27.618000,1,276.179993,3.620827
39,28.316000,1,283.160004,3.531572
40,29.014999,1,290.149994,3.446493
41,29.712000,1,297.119995,3.365644
42,30.410999,1,304.109985,3.288284
43,31.108999,1,311.089996,3.214504
44,31.808001,1,318.079987,3.143863
45,32.504002,1,325.040009,3.076545
46,33.202999,1,332.029999,3.011776
47,33.901001,1,339.010010,2.949765
48,34.598999,1,345.989990,2.890257
49,35.296001,1,352.959991,2.833182
50,35.995998,1,359.959991,2.778086
51,36.692001,1,366.920013,2.725390
52,37.391998,1,373.920013,2.674369
53,38.089001,1,380.890015,2.625430
54,38.787998,1,387.880005,2.578117
55,39.485001,1,394.850006,2.532607
56,40.188999,1,401.890015,2.488243
57,40.882000,1,408.820007,2.446064
58,41.581001,1,415.809998,2.404945
59,42.277000,1,422.769989,2.365352
60,42.976002,1,429.760010,2.326880
61,43.676998,1,436.769989,2.289535
62,44.372002,1,443.720001,2.253674
63,45.074001,1,450.739990,2.218574
64,45.769001,1,457.690002,2.184885
65,46.471001,1,464.709991,2.151880
66,47.165001,1,471.649994,2.120216
67,47.862999,1,478.630005,2.089297
68,48.564999,1,485.649994,2.059096
69,49.257999,1,492.579987,2.030127
70,49.962002,1,499.619995,2.001521
71,50.657001,1,506.570007,1.974061
72,51.354000,1,513.539978,1.947268
73,52.054001,1,520.539978,1.921082
74,52.752998,1,527.530029,1.895627
75,53.446999,1,534.469971,1.871012
76,54.145000,1,541.450012,1.846893
77,54.846001,1,548.460022,1.823287
78,55.544998,1,555.450012,1.800342
79,56.242001,1,562.419983,1.778031
80,56.942001,1,569.419983,1.756173
81,57.634998,1,576.349976,1.735057
82,58.334000,1,583.340027,1.714266
83,59.032001,1,590.320007,1.693996
84,59.734001,1,597.340027,1.674088
85,60.431999,1,604.320007,1.654752
86,61.131001,1,611.309998,1.635831
87,61.827000,1,618.270020,1.617416
88,62.525002,1,625.250000,1.599360
89,63.223000,1,632.229980,1.581703
90,63.921001,1,639.210022,1.564431
91,64.622002,1,646.219971,1.547461
92,65.317001,1,653.169983,1.530995
93,66.017998,1,660.179993,1.514738
94,66.713997,1,667.140015,1.498936
95,67.413002,1,674.130005,1.483393
96,68.110001,1,681.099976,1.468213
97,68.811996,1,688.119995,1.453235
98,69.508003,1,695.080017,1.438683
99,70.206001,1,702.059998,1.424380
100,69.998001,-2,699.979980,1.428612


==> Measurements/certrbpf/gd32v_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
1.695000,0,0.847500,1179.941040
1.637000,0,0.818500,1221.747070
1.791000,0,0.895500,1116.694580
1.829000,0,0.914500,1093.493652
2.022000,0,1.011000,989.119690
5.309000,0,2.654500,376.718781
2.483000,0,1.241500,805.477234
2.387000,0,1.193500,837.871826
2.406000,0,1.203000,831.255188
1.407000,0,0.703500,1421.464111
1.521000,0,0.760500,1314.924438
1.483000,0,0.741500,1348.617676

==> Measurements/certrbpf/gd32v_jumptable_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.129000,0,11.290000,88.573959
2,1.479000,0,14.790000,67.613251
3,1.829000,0,18.290001,54.674686
4,2.174000,0,21.740000,45.998161
5,2.522000,0,25.219999,39.651070
6,2.872000,0,28.719999,34.818943
7,3.221000,0,32.209999,31.046259
8,3.574000,0,35.740002,27.979855
9,3.919000,0,39.189999,25.516714
10,4.268000,0,42.680000,23.430178
11,4.617000,0,46.169998,21.659086
12,4.971000,0,49.709999,20.116676
13,5.316000,0,53.160000,18.811136
14,5.664000,0,56.639999,17.655367
15,6.014000,0,60.139999,16.627869
16,6.363000,0,63.630001,15.715858
17,6.712000,0,67.120003,14.898689
18,7.060000,0,70.599998,14.164306
19,7.409000,0,74.089996,13.497098
20,7.758000,0,77.580002,12.889920
21,8.112000,0,81.120003,12.327416
22,8.457000,0,84.570000,11.824524
23,8.805000,0,88.050003,11.357183
24,9.160000,0,91.599998,10.917030
25,9.504000,0,95.040001,10.521886
26,9.857000,0,98.570000,10.145075
27,10.201000,0,102.010002,9.802960
28,10.552000,0,105.519997,9.476876
29,10.900000,0,109.000000,9.174312
30,11.250000,0,112.500000,8.888889
31,11.598000,0,115.980003,8.622176
32,11.947000,0,119.470001,8.370302
33,12.301000,0,123.010002,8.129420
34,12.645000,0,126.449997,7.908264
35,12.998000,0,129.979996,7.693491
36,13.344000,0,133.440002,7.494005
37,13.693000,0,136.929993,7.303001
38,14.045000,0,140.449997,7.119972
39,14.390000,0,143.899994,6.949270
40,14.744000,0,147.440002,6.782420
41,15.089000,0,150.889999,6.627345
42,15.442000,0,154.419998,6.475845
43,15.787000,0,157.869995,6.334326
44,16.136000,0,161.360001,6.197323
45,16.488001,0,164.880005,6.065017
46,16.833000,0,168.330002,5.940711
47,17.188000,0,171.880005,5.818013
48,17.535000,0,175.350006,5.702880
49,17.881001,0,178.809998,5.592528
50,18.235001,0,182.350006,5.483959
51,18.583000,0,185.830002,5.381262
52,18.927999,0,189.279999,5.283178
53,19.277000,0,192.770004,5.187529
54,19.629999,0,196.300003,5.094244
55,19.979000,0,199.789993,5.005256
56,20.325001,0,203.250000,4.920049
57,20.677999,0,206.779999,4.836058
58,21.027000,0,210.270004,4.755790
59,21.375999,0,213.759995,4.678144
60,21.719999,0,217.199997,4.604052
61,22.069000,0,220.690002,4.531243
62,22.423000,0,224.229996,4.459707
63,22.771999,0,227.720001,4.391358
64,23.120001,0,231.199997,4.325260
65,23.469999,0,234.699997,4.260758
66,23.815001,0,238.149994,4.199034
67,24.164000,0,241.639999,4.138388
68,24.517000,0,245.169998,4.078803
69,24.865999,0,248.660004,4.021555
70,25.215000,0,252.149994,3.965893
71,25.563999,0,255.639999,3.911751
72,25.913000,0,259.130005,3.859067
73,26.261999,0,262.619995,3.807783
74,26.611000,0,266.109985,3.757844
75,26.959999,0,269.600006,3.709199
76,27.308001,0,273.079987,3.661931
77,27.657000,0,276.570007,3.615721
78,28.003000,0,280.029999,3.571046
79,28.351999,0,283.519989,3.527088
80,28.701000,0,287.010010,3.484199
81,29.049999,0,290.500000,3.442341
82,29.403000,0,294.029999,3.401014
83,29.752001,0,297.519989,3.361119
84,30.100000,0,301.000000,3.322259
85,30.450001,0,304.500000,3.284072
86,30.799000,0,307.989990,3.246859
87,31.148001,0,311.480011,3.210479
88,31.497999,0,314.980011,3.174805
89,31.846001,0,318.459991,3.140112
90,32.195999,0,321.959991,3.105976
91,32.544998,0,325.450012,3.072669
92,32.894001,0,328.940002,3.040068
93,33.243999,0,332.440002,3.008062
94,33.591000,0,335.910004,2.976988
95,33.939999,0,339.399994,2.946376
96,34.290001,0,342.899994,2.916302
97,34.639000,0,346.390015,2.886919
98,34.987999,0,349.880005,2.858123
99,35.341000,0,353.410004,2.829575
100,35.686001,0,356.859985,2.802219


==> Measurements/certrbpf/gd32v_jumptable_unit.csv <==
duration,code,usperinst,instrpersec
0.695000,0,0.347500,2877.697754
0.849000,0,0.424500,2355.712646
0.715000,0,0.357500,2797.202881
0.814000,0,0.407000,2457.002441
1.061000,0,0.530500,1885.014160
4.542000,0,2.271000,440.334656
1.195000,0,0.597500,1673.640137
1.392000,0,0.696000,1436.781616
1.234000,0,0.617000,1620.745483
0.599000,0,0.299500,3338.898193
0.926000,0,0.463000,2159.827148
0.619000,0,0.309500,3231.017822


==> Measurements/certrbpf/gd32v_switchcase_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.841000,0,18.410000,54.318306
2,2.492000,0,24.920000,40.128410
3,3.147000,0,31.469999,31.776295
4,3.802000,0,38.020000,26.301947
5,4.457000,0,44.570000,22.436617
6,5.112000,0,51.119999,19.561815
7,5.767000,0,57.669998,17.340038
8,6.422000,0,64.220001,15.571473
9,7.083000,0,70.830002,14.118312
10,7.731000,0,77.309998,12.934937
11,8.386000,0,83.860001,11.924636
12,9.053000,0,90.529999,11.046062
13,9.695000,0,96.949997,10.314595
14,10.359000,0,103.589996,9.653441
15,11.005000,0,110.050003,9.086779
16,11.663000,0,116.629997,8.574123
17,12.314000,0,123.139999,8.120838
18,12.977000,0,129.770004,7.705941
19,13.624000,0,136.240005,7.339988
20,14.291000,0,142.910004,6.997411
21,14.933000,0,149.330002,6.696578
22,15.608000,0,156.080002,6.406971
23,16.247000,0,162.470001,6.154983
24,16.898001,0,168.979996,5.917860
25,17.570000,0,175.699997,5.691520
26,18.211000,0,182.110001,5.491187
27,18.863001,0,188.630005,5.301383
28,19.539000,0,195.389999,5.117969
29,20.183001,0,201.830002,4.954665
30,20.826000,0,208.259995,4.801690
31,21.482000,0,214.820007,4.655060
32,22.163000,0,221.630005,4.512024
33,22.809999,0,228.100006,4.384042
34,23.458000,0,234.580002,4.262938
35,24.104000,0,241.039993,4.148689
36,24.756001,0,247.559998,4.039425
37,25.410000,0,254.100006,3.935458
38,26.101999,0,261.019989,3.831124
39,26.754000,0,267.540009,3.737759
40,27.408001,0,274.079987,3.648570
41,28.062000,0,280.619995,3.563538
42,28.716999,0,287.170013,3.482258
43,29.341000,0,293.410004,3.408200
44,30.030001,0,300.299988,3.330003
45,30.687000,0,306.869995,3.258709
46,31.346001,0,313.459991,3.190200
47,32.006001,0,320.059998,3.124414
48,32.620998,0,326.209991,3.065510
49,33.282001,0,332.820007,3.004627
50,33.944000,0,339.440002,2.946029
51,34.580002,0,345.799988,2.891845
52,35.271000,0,352.709991,2.835190
53,35.938999,0,359.390015,2.782493
54,36.556999,0,365.570007,2.735454
55,37.223999,0,372.239990,2.686439
56,37.890999,0,378.910004,2.639149
57,38.549000,0,385.489990,2.594101
58,39.183998,0,391.839996,2.552062
59,39.855000,0,398.549988,2.509095
60,40.511002,0,405.109985,2.468465
61,41.153000,0,411.529999,2.429956
62,41.826000,0,418.260010,2.390857
63,42.438999,0,424.390015,2.356323
64,43.129002,0,431.290009,2.318625
65,43.773998,0,437.739990,2.284461
66,44.437000,0,444.369995,2.250377
67,45.084999,0,450.850006,2.218033
68,45.748001,0,457.480011,2.185888
69,46.383999,0,463.839996,2.155916
70,47.062000,0,470.619995,2.124856
71,47.683998,0,476.839996,2.097140
72,48.376999,0,483.769989,2.067098
73,49.018002,0,490.179993,2.040067
74,49.661999,0,496.619995,2.013612
75,50.341999,0,503.420013,1.986413
76,50.981998,0,509.820007,1.961477
77,51.479000,0,514.789978,1.942540
78,52.304001,0,523.039978,1.911900
79,52.953999,0,529.539978,1.888431
80,53.563000,0,535.630005,1.866960
81,54.238998,0,542.390015,1.843692
82,54.771000,0,547.710022,1.825784
83,55.581001,0,555.809998,1.799176
84,56.228001,0,562.280029,1.778473
85,56.827000,0,568.270020,1.759727
86,57.493000,0,574.929993,1.739342
87,58.158001,0,581.580017,1.719454
88,58.820999,0,588.210022,1.700073
89,59.480999,0,594.809998,1.681209
90,60.139000,0,601.390015,1.662814
91,60.797001,0,607.969971,1.644818
92,61.451000,0,614.510010,1.627313
93,62.103001,0,621.030029,1.610228
94,62.755001,0,627.549988,1.593498
95,63.403000,0,634.030029,1.577212
96,64.050003,0,640.500000,1.561280
97,64.695000,0,646.950012,1.545714
98,65.337997,0,653.380005,1.530503
99,65.978996,0,659.789978,1.515634
100,66.622002,0,666.219971,1.501006


==> Measurements/certrbpf/gd32v_switchcase_unit.csv <==
duration,code,usperinst,instrpersec
1.638000,0,0.819000,1221.001221
1.696000,0,0.848000,1179.245239
1.754000,0,0.877000,1140.250854
1.715000,0,0.857500,1166.180786
1.908000,0,0.954000,1048.218018
5.235000,0,2.617500,382.043945
2.177000,0,1.088500,918.695435
2.119000,0,1.059500,943.841431
2.023000,0,1.011500,988.630737
1.234000,0,0.617000,1620.745483
1.484000,0,0.742000,1347.708862
1.272000,0,0.636000,1572.327026

==> Measurements/certrbpf/headers.dat <==
test
ALU negate
ALU Add
ALU Add imm
ALU multiply imm
ALU right shift imm
ALU divide imm
MEM load double
MEM store double imm
MEM store double 
Branch always
Branch equal (jump)
Branch equal (continue)

==> Measurements/certrbpf/memory.txt <==
nrf52dk:
certrbpf: 184B stack + 144B context
switchcase: 272B stack, 92B context
jumptable: 256B stack + 92B context

esp32:
certrbpf: 476B stack + 144B context
switchcase: 492B stack + 92B context
jumptable: 492B stack + 92B context

gd32v:
certrbpf: 200B + 144B context
switchcase: 256B stack + 92B context
jumptable:  244B stack + 92B context

==> Measurements/certrbpf/nrf52dk_certrbpf_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,3.163000,1,31.629999,31.615555
2,4.498000,1,44.980000,22.232103
3,5.832000,1,58.320000,17.146776
4,7.167000,1,71.669998,13.952840
5,8.501000,1,85.010002,11.763322
6,9.835000,1,98.349998,10.167768
7,11.170000,1,111.699997,8.952552
8,12.505000,1,125.050003,7.996801
9,13.840000,1,138.399994,7.225433
10,15.174000,1,151.740005,6.590220
11,16.509001,1,165.089996,6.057302
12,17.843000,1,178.429993,5.604439
13,19.177999,1,191.779999,5.214308
14,20.511999,1,205.119995,4.875195
15,21.847000,1,218.470001,4.577288
16,23.183001,1,231.830002,4.313506
17,24.518999,1,245.190002,4.078470
18,25.855000,1,258.549988,3.867724
19,27.191000,1,271.910004,3.677687
20,28.527000,1,285.269989,3.505451
21,29.863001,1,298.630005,3.348625
22,31.198999,1,311.989990,3.205231
23,32.535000,1,325.350006,3.073613
24,33.872002,1,338.720001,2.952291
25,35.208000,1,352.079987,2.840264
26,36.543999,1,365.440002,2.736427
27,37.879002,1,378.790009,2.639985
28,39.216000,1,392.160004,2.549980
29,40.551998,1,405.519989,2.465970
30,41.888000,1,418.880005,2.387319
31,43.224998,1,432.250000,2.313476
32,44.561001,1,445.609985,2.244115
33,45.896999,1,458.970001,2.178792
34,47.233002,1,472.329987,2.117164
35,48.569000,1,485.690002,2.058927
36,49.904999,1,499.049988,2.003807
37,51.241001,1,512.409973,1.951562
38,52.577000,1,525.770020,1.901972
39,53.912998,1,539.130005,1.854840
40,55.249001,1,552.489990,1.809988
41,56.585999,1,565.859985,1.767222
42,57.921001,1,579.210022,1.726490
43,59.257999,1,592.580017,1.687536
44,60.594002,1,605.940002,1.650328
45,61.930000,1,619.299988,1.614726
46,63.265999,1,632.659973,1.580628
47,64.601997,1,646.020020,1.547940
48,65.938004,1,659.380005,1.516576
49,67.275002,1,672.750000,1.486436
50,68.610001,1,686.099976,1.457513
51,69.945999,1,699.460022,1.429674
52,71.281998,1,712.820007,1.402879
53,72.619003,1,726.190002,1.377050
54,73.955002,1,739.549988,1.352174
55,75.290001,1,752.900024,1.328198
56,76.626999,1,766.270020,1.305023
57,77.962997,1,779.630005,1.282660
58,79.300003,1,793.000000,1.261034
59,80.636002,1,806.359985,1.240141
60,81.972000,1,819.719971,1.219929
61,83.306999,1,833.070007,1.200379
62,84.643997,1,846.440002,1.181419
63,85.980003,1,859.799988,1.163061
64,87.316002,1,873.159973,1.145265
65,88.652000,1,886.520020,1.128006
66,89.987999,1,899.880005,1.111259
67,91.323997,1,913.239990,1.095002
68,92.661003,1,926.609985,1.079203
69,93.997002,1,939.969971,1.063864
70,95.332001,1,953.320007,1.048966
71,96.668999,1,966.690002,1.034458
72,98.004997,1,980.049988,1.020356
73,99.339996,1,993.400024,1.006644
74,100.677002,1,1006.770020,0.993276
75,102.013000,1,1020.130005,0.980267
76,103.348999,1,1033.489990,0.967595
77,104.684998,1,1046.849976,0.955247
78,106.021004,1,1060.209961,0.943209
79,107.357002,1,1073.569946,0.931472
80,108.693001,1,1086.930054,0.920022
81,110.029999,1,1100.300049,0.908843
82,111.365997,1,1113.660034,0.897940
83,112.702003,1,1127.020020,0.887296
84,114.038002,1,1140.380005,0.876901
85,115.374001,1,1153.739990,0.866746
86,116.709999,1,1167.099976,0.856825
87,118.045998,1,1180.459961,0.847127
88,119.383003,1,1193.829956,0.837640
89,120.719002,1,1207.189941,0.828370
90,122.055000,1,1220.550049,0.819303
91,123.390999,1,1233.910034,0.810432
92,124.726997,1,1247.270020,0.801751
93,126.063004,1,1260.630005,0.793254
94,127.399002,1,1273.989990,0.784936
95,128.735992,1,1287.359985,0.776783
96,130.072006,1,1300.719971,0.768805
97,131.406998,1,1314.069946,0.760994
98,132.744003,1,1327.439941,0.753330
99,134.080002,1,1340.800049,0.745823
100,133.475006,-2,1334.750000,0.749204


==> Measurements/certrbpf/nrf52dk_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
3.567000,0,1.783500,560.695251
3.567000,0,1.783500,560.695251
3.661000,0,1.830500,546.298828
3.536000,0,1.768000,565.610840
3.849000,0,1.924500,519.615479
6.286000,0,3.143000,318.167358
3.724000,0,1.862000,537.056946
3.661000,0,1.830500,546.298828
3.848000,0,1.924000,519.750549
3.254000,0,1.627000,614.628174
3.223000,0,1.611500,620.539856
3.036000,0,1.518000,658.761536

==> Measurements/certrbpf/nrf52dk_inlined_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,2.394000,1,23.940001,41.771095
2,3.467000,1,34.669998,28.843380
3,4.488000,1,44.880001,22.281639
4,5.508000,1,55.080002,18.155411
5,6.533000,1,65.330002,15.306904
6,7.554000,1,75.540001,13.238020
7,8.574000,1,85.739998,11.663168
8,9.590000,1,95.900002,10.427528
9,10.610000,1,106.099998,9.425071
10,11.630000,1,116.300003,8.598453
11,12.651000,1,126.510002,7.904513
12,13.671000,1,136.710007,7.314754
13,14.691000,1,146.910004,6.806889
14,15.717000,1,157.169998,6.362537
15,16.733000,1,167.330002,5.976215
16,17.757000,1,177.570007,5.631582
17,18.773001,1,187.729996,5.326799
18,19.798000,1,197.979996,5.051015
19,20.813999,1,208.139999,4.804459
20,21.834000,1,218.339996,4.580013
21,22.854000,1,228.539993,4.375602
22,23.875000,1,238.750000,4.188482
23,24.896000,1,248.960007,4.016709
24,25.915001,1,259.149994,3.858769
25,26.941000,1,269.410004,3.711815
26,27.961000,1,279.609985,3.576410
27,28.976000,1,289.760010,3.451132
28,29.997000,1,299.970001,3.333667
29,31.018000,1,310.179993,3.223934
30,32.036999,1,320.369995,3.121391
31,33.057999,1,330.579987,3.024987
32,34.083000,1,340.829987,2.934014
33,35.098999,1,350.989990,2.849084
34,36.118999,1,361.190002,2.768626
35,37.139000,1,371.390015,2.692587
36,38.159000,1,381.589996,2.620614
37,39.180000,1,391.799988,2.552323
38,40.200001,1,402.000000,2.487562
39,41.220001,1,412.200012,2.426007
40,42.241001,1,422.410004,2.367368
41,43.262001,1,432.619995,2.311497
42,44.282001,1,442.820007,2.258254
43,45.301998,1,453.019989,2.207408
44,46.321999,1,463.220001,2.158801
45,47.342999,1,473.429993,2.112245
46,48.368000,1,483.679993,2.067483
47,49.382999,1,493.829987,2.024988
48,50.403999,1,504.040009,1.983970
49,51.424999,1,514.250000,1.944579
50,52.444000,1,524.440002,1.906796
51,53.465000,1,534.650024,1.870383
52,54.485001,1,544.849976,1.835368
53,55.511002,1,555.109985,1.801445
54,56.526001,1,565.260010,1.769097
55,57.546001,1,575.460022,1.737740
56,58.567001,1,585.669983,1.707446
57,59.588001,1,595.880005,1.678190
58,60.608002,1,606.080017,1.649947
59,61.627998,1,616.280029,1.622639
60,62.647999,1,626.479980,1.596220
61,63.668999,1,636.690002,1.570623
62,64.689003,1,646.890015,1.545858
63,65.713997,1,657.140015,1.521746
64,66.735001,1,667.349976,1.498464
65,67.750000,1,677.500000,1.476015
66,68.769997,1,687.700012,1.454122
67,69.791000,1,697.909973,1.432850
68,70.810997,1,708.109985,1.412210
69,71.832001,1,718.320007,1.392137
70,72.851997,1,728.520020,1.372646
71,73.873001,1,738.729980,1.353675
72,74.892998,1,748.929993,1.335238
73,75.913002,1,759.130005,1.317297
74,76.932999,1,769.330017,1.299832
75,77.954002,1,779.539978,1.282808
76,78.973999,1,789.739990,1.266240
77,79.995003,1,799.950012,1.250078
78,81.014999,1,810.150024,1.234339
79,82.035004,1,820.349976,1.218992
80,83.059998,1,830.599976,1.203949
81,84.080002,1,840.799988,1.189343
82,85.096001,1,850.960022,1.175143
83,86.115997,1,861.159973,1.161224
84,87.137001,1,871.369995,1.147618
85,88.157997,1,881.580017,1.134327
86,89.177002,1,891.770020,1.121365
87,90.197998,1,901.979980,1.108672
88,91.218002,1,912.179993,1.096275
89,92.238998,1,922.390015,1.084140
90,93.259003,1,932.590027,1.072283
91,94.283997,1,942.840027,1.060625
92,95.300003,1,953.000000,1.049318
93,96.320999,1,963.210022,1.038195
94,97.341003,1,973.409973,1.027316
95,98.361000,1,983.609985,1.016663
96,99.382004,1,993.820007,1.006218
97,100.402000,1,1004.020020,0.995996
98,101.421997,1,1014.219971,0.985979
99,102.442001,1,1024.420044,0.976162
100,99.228996,-2,992.289978,1.007770


==> Measurements/certrbpf/nrf52dk_jumptable_incr.csv <==
test,duration,code,usperexec,execspersec
1,2.938000,0,29.379999,34.036758
2,3.560000,0,35.599998,28.089888
3,4.181000,0,41.810001,23.917723
4,4.803000,0,48.029999,20.820320
5,5.425000,0,54.250000,18.433180
6,6.048000,0,60.480000,16.534391
7,6.669000,0,66.690002,14.994752
8,7.291000,0,72.910004,13.715540
9,7.914000,0,79.139999,12.635836
10,8.535000,0,85.349998,11.716461
11,9.157000,0,91.570000,10.920608
12,9.779000,0,97.790001,10.225994
13,10.401000,0,104.010002,9.614460
14,11.023000,0,110.230003,9.071940
15,11.644000,0,116.440002,8.588114
16,12.267000,0,122.669998,8.151953
17,12.888000,0,128.880005,7.759156
18,13.511000,0,135.110001,7.401377
19,14.133000,0,141.330002,7.075639
20,14.754000,0,147.539993,6.777823
21,15.376000,0,153.759995,6.503642
22,15.999000,0,159.990005,6.250391
23,16.620001,0,166.199997,6.016847
24,17.242001,0,172.419998,5.799791
25,17.864000,0,178.639999,5.597850
26,18.486000,0,184.860001,5.409499
27,19.108000,0,191.080002,5.233410
28,19.730000,0,197.300003,5.068424
29,20.351000,0,203.509995,4.913764
30,20.974001,0,209.740005,4.767808
31,21.596001,0,215.960007,4.630487
32,22.216999,0,222.169998,4.501058
33,22.839001,0,228.389999,4.378475
34,23.462000,0,234.619995,4.262211
35,24.083000,0,240.830002,4.152307
36,24.705000,0,247.050003,4.047764
37,25.327000,0,253.270004,3.948355
38,25.948999,0,259.489990,3.853713
39,26.570999,0,265.709991,3.763502
40,27.193001,0,271.929993,3.677417
41,27.815001,0,278.149994,3.595182
42,28.436001,0,284.359985,3.516669
43,29.059000,0,290.589996,3.441275
44,29.680000,0,296.799988,3.369272
45,30.302000,0,303.019989,3.300112
46,30.924000,0,309.239990,3.233734
47,31.546000,0,315.459991,3.169974
48,32.167999,0,321.679993,3.108680
49,32.790001,0,327.899994,3.049710
50,33.411999,0,334.119995,2.992937
51,34.034000,0,340.339996,2.938238
52,34.655998,0,346.559998,2.885503
53,35.278000,0,352.779999,2.834628
54,35.900002,0,359.000000,2.785515
55,36.521999,0,365.220001,2.738076
56,37.143002,0,371.429993,2.692297
57,37.764999,0,377.649994,2.647954
58,38.388000,0,383.880005,2.604981
59,39.009998,0,390.100006,2.563445
60,39.631001,0,396.309998,2.523277
61,40.252998,0,402.529999,2.484287
62,40.875000,0,408.750000,2.446483
63,41.497002,0,414.970001,2.409813
64,42.118999,0,421.190002,2.374225
65,42.741001,0,427.410004,2.339674
66,43.362000,0,433.619995,2.306167
67,43.985001,0,439.850006,2.273502
68,44.605999,0,446.059998,2.241851
69,45.229000,0,452.290009,2.210971
70,45.851002,0,458.510010,2.180978
71,46.472000,0,464.720001,2.151833
72,47.095001,0,470.950012,2.123368
73,47.716000,0,477.160004,2.095733
74,48.338001,0,483.380005,2.068766
75,48.959999,0,489.600006,2.042484
76,49.582001,0,495.820007,2.016861
77,50.203999,0,502.040009,1.991873
78,50.825001,0,508.250000,1.967536
79,51.448002,0,514.479980,1.943710
80,52.070000,0,520.700012,1.920492
81,52.692001,0,526.919983,1.897821
82,53.313000,0,533.130005,1.875715
83,53.935001,0,539.349976,1.854084
84,54.556999,0,545.570007,1.832945
85,55.179001,0,551.789978,1.812284
86,55.800999,0,558.010010,1.792083
87,56.423000,0,564.229980,1.772327
88,57.044998,0,570.450012,1.753002
89,57.667000,0,576.669983,1.734094
90,58.289001,0,582.890015,1.715590
91,58.910999,0,589.109985,1.697476
92,59.532001,0,595.320007,1.679769
93,60.154999,0,601.549988,1.662372
94,60.776001,0,607.760010,1.645386
95,61.398998,0,613.989990,1.628691
96,62.020000,0,620.200012,1.612383
97,62.641998,0,626.419983,1.596373
98,63.264999,0,632.650024,1.580653
99,63.886002,0,638.859985,1.565288
100,64.508003,0,645.080017,1.550195


==> Measurements/certrbpf/nrf52dk_jumptable_unit.csv <==
duration,code,usperinst,instrpersec
1.169000,0,0.584500,1710.864014
1.107000,0,0.553500,1806.684692
1.295000,0,0.647500,1544.401489
1.388000,0,0.694000,1440.922241
1.325000,0,0.662500,1509.433960
4.419000,0,2.209500,452.591095
2.763000,0,1.381500,723.850891
2.638000,0,1.319000,758.150085
2.731000,0,1.365500,732.332458
1.106000,0,0.553000,1808.318237
1.700000,0,0.850000,1176.470581
1.263000,0,0.631500,1583.531250

==> Measurements/certrbpf/nrf52dk_switchcase_incr.csv <==
test,duration,code,usperexec,execspersec
1,3.784000,0,37.840000,26.427061
2,4.924000,0,49.240002,20.308693
3,6.065000,0,60.650002,16.488047
4,7.205000,0,72.050003,13.879251
5,8.347000,0,83.470001,11.980352
6,9.487000,0,94.870003,10.540740
7,10.627000,0,106.269997,9.409993
8,11.768000,0,117.680000,8.497621
9,12.909000,0,129.089996,7.746533
10,14.050000,0,140.500000,7.117438
11,15.190000,0,151.899994,6.583279
12,16.330999,0,163.309998,6.123324
13,17.472000,0,174.720001,5.723443
14,18.613001,0,186.130005,5.372589
15,19.753000,0,197.529999,5.062522
16,20.893000,0,208.929993,4.786292
17,22.035000,0,220.350006,4.538235
18,23.176001,0,231.759995,4.314808
19,24.316000,0,243.160004,4.112518
20,25.455999,0,254.559998,3.928347
21,26.597000,0,265.970001,3.759823
22,27.738001,0,277.380005,3.605163
23,28.879000,0,288.790009,3.462724
24,30.018999,0,300.190002,3.331223
25,31.160000,0,311.600006,3.209243
26,32.300999,0,323.010010,3.095879
27,33.441002,0,334.410004,2.990341
28,34.582001,0,345.820007,2.891678
29,35.723000,0,357.230011,2.799317
30,36.862999,0,368.630005,2.712747
31,38.004002,0,380.040009,2.631302
32,39.145000,0,391.450012,2.554605
33,40.285999,0,402.859985,2.482252
34,41.425999,0,414.260010,2.413943
35,42.567001,0,425.670013,2.349238
36,43.708000,0,437.079987,2.287911
37,44.848999,0,448.489990,2.229704
38,45.988998,0,459.890015,2.174433
39,47.130001,0,471.299988,2.121791
40,48.270000,0,482.700012,2.071680
41,49.410999,0,494.109985,2.023841
42,50.551998,0,505.519989,1.978161
43,51.693001,0,516.929993,1.934498
44,52.833000,0,528.330017,1.892756
45,53.973999,0,539.739990,1.852744
46,55.113998,0,551.140015,1.814421
47,56.255001,0,562.549988,1.777620
48,57.396000,0,573.960022,1.742282
49,58.535999,0,585.359985,1.708350
50,59.676998,0,596.770020,1.675687
51,60.818001,0,608.179993,1.644250
52,61.959000,0,619.590027,1.613971
53,63.098999,0,630.989990,1.584811
54,64.239998,0,642.400024,1.556663
55,65.380997,0,653.809998,1.529496
56,66.521004,0,665.210022,1.503285
57,67.662003,0,676.619995,1.477934
58,68.803001,0,688.030029,1.453425
59,69.943001,0,699.429993,1.429736
60,71.084000,0,710.840027,1.406786
61,72.223999,0,722.239990,1.384581
62,73.365997,0,733.659973,1.363029
63,74.505997,0,745.059998,1.342174
64,75.647003,0,756.469971,1.321929
65,76.788002,0,767.880005,1.302287
66,77.928001,0,779.280029,1.283236
67,79.068001,0,790.679993,1.264734
68,80.209999,0,802.099976,1.246727
69,81.350998,0,813.510010,1.229241
70,82.490997,0,824.909973,1.212253
71,83.632004,0,836.320007,1.195715
72,84.772003,0,847.719971,1.179635
73,85.913002,0,859.130005,1.163968
74,87.054001,0,870.539978,1.148712
75,88.195000,0,881.950012,1.133851
76,89.334999,0,893.349976,1.119382
77,90.475998,0,904.760010,1.105265
78,91.616997,0,916.169983,1.091501
79,92.757004,0,927.570007,1.078086
80,93.897003,0,938.969971,1.064997
81,95.039001,0,950.390015,1.052200
82,96.179001,0,961.789978,1.039728
83,97.320000,0,973.200012,1.027538
84,98.459999,0,984.599976,1.015641
85,99.600998,0,996.010010,1.004006
86,100.741997,0,1007.419983,0.992635
87,101.882004,0,1018.820007,0.981528
88,103.023003,0,1030.229980,0.970657
89,104.164001,0,1041.640015,0.960025
90,105.305000,0,1053.050049,0.949623
91,106.445000,0,1064.449951,0.939452
92,107.585999,0,1075.859985,0.929489
93,108.726997,0,1087.270020,0.919735
94,109.867996,0,1098.680054,0.910183
95,111.009003,0,1110.089966,0.900828
96,112.149002,0,1121.489990,0.891671
97,113.289001,0,1132.890015,0.882698
98,114.430000,0,1144.300049,0.873897
99,115.570000,0,1155.699951,0.865276
100,116.711998,0,1167.119995,0.856810


==> Measurements/certrbpf/nrf52dk_switchcase_unit.csv <==
duration,code,usperinst,instrpersec
2.799000,0,1.399500,714.540894
2.893000,0,1.446500,691.323914
2.986000,0,1.493000,669.792358
2.893000,0,1.446500,691.323914
3.175000,0,1.587500,629.921265
5.956000,0,2.978000,335.795837
3.830000,0,1.915000,522.193237
3.643000,0,1.821500,548.998108
3.768000,0,1.884000,530.785583
1.924000,0,0.962000,1039.501099
2.236000,0,1.118000,894.454407
1.986000,0,0.993000,1007.049316

==> Measurements/femto_sizes.csv <==
platform, size
nrf52dk,2992
esp32,3968
gd32v,4292
0,0

==> Measurements/fletcher.csv <==
board,time_us
nrf52,2231
esp32,2010
gd32,1351
0, 0

==> Measurements/gcoapfmt.csv <==
board,time_us
nrf52,49.6
esp32,72.0
gd32,22.7
0, 0

==> Measurements/headers.dat <==
test
ALU negate
ALU Add
ALU Add imm
ALU multiply imm
ALU right shift imm
ALU divide imm
MEM load double
MEM store double imm
MEM store double 
Branch always
Branch equal (jump)
Branch equal (continue)

==> Measurements/nrf52dk_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
2.660000,0,1.330000,751.879700
2.566000,0,1.283000,779.423218
2.597000,0,1.298500,770.119385
2.472000,0,1.236000,809.061462
2.910000,0,1.455000,687.285217
5.348000,0,2.674000,373.971588
3.847000,0,1.923500,519.885620
3.598000,0,1.799000,555.864380
3.816000,0,1.908000,524.109009
2.691000,0,1.345500,743.218140
2.628000,0,1.314000,761.035034
2.503000,0,1.251500,799.041138

==> Measurements/nrf52dk_femto_unit.csv <==
duration,code,usperinst,instrpersec
0.954000,0,0.477000,2096.436035
0.892000,0,0.446000,2242.152588
1.048000,0,0.524000,1908.396973
1.141000,0,0.570500,1752.848389
1.204000,0,0.602000,1661.129517
4.173000,0,2.086500,479.271515
2.392000,0,1.196000,836.120422
2.079000,0,1.039500,962.000977
2.360000,0,1.180000,847.457642
0.891000,0,0.445500,2244.668945
1.454000,0,0.727000,1375.515869
1.016000,0,0.508000,1968.503906


==> Measurements/nrf52dk_rbpf_unit.csv <==
duration,code,usperinst,instrpersec
0.951000,0,0.475500,2103.049316
0.888000,0,0.444000,2252.252197
1.044000,0,0.522000,1915.708862
1.138000,0,0.569000,1757.469238
1.201000,0,0.600500,1665.278931
3.982000,0,1.991000,502.260162
2.232000,0,1.116000,896.057373
2.075000,0,1.037500,963.855408
2.263000,0,1.131500,883.782593
0.888000,0,0.444000,2252.252197
1.450000,0,0.725000,1379.310303
1.013000,0,0.506500,1974.333618

==> Measurements/rbpf_sizes.csv <==
platform, size
nrf52dk,3032
esp32,4028
gd32v,4362
0,0

==> Measurements/sizes.txt <==
femto-containers | nrf52dk | esp32 | gd32v
stack:  256B | 492B | 216B
context  88B |  88B | 88B 
Flash: 2992B | 3968B | 4292

rbpf             | nrf52dk | esp32 | gd32v
stack:  256B | 492B | 234B
context: 92B | 92B | 92B
flash:  3032B |  4028    | 4362B

CertFC
context: 144 B |
flash: 1378 B | 1598 | 1626


==> Measurements/threadlog.csv <==
board,time_us
nrf52,27.2
esp32,15.2
gd32,10.4
0, 0

==> arXiv version/Measurements/certfc_sizes.csv <==
platform, size
nrf52dk,1378
esp32,1598
gd32v,1626
0,0

==> arXiv version/Measurements/certrbpf/esp32_certrbpf_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,2.581000,1,25.809999,38.744671
2,3.379000,1,33.790001,29.594555
3,4.390000,1,43.900002,22.779043
4,5.401000,1,54.009998,18.515089
5,6.412000,1,64.120003,15.595757
6,7.423000,1,74.230003,13.471642
7,8.435000,1,84.349998,11.855365
8,9.446000,1,94.459999,10.586492
9,10.458000,1,104.580002,9.562057
10,11.468000,1,114.680000,8.719916
11,12.480000,1,124.800003,8.012820
12,13.491000,1,134.910004,7.412349
13,14.503000,1,145.029999,6.895125
14,15.513000,1,155.130005,6.446207
15,16.525000,1,165.250000,6.051437
16,17.535999,1,175.360001,5.702555
17,18.547001,1,185.470001,5.391707
18,19.558001,1,195.580002,5.112997
19,20.570000,1,205.699997,4.861449
20,21.580999,1,215.809998,4.633706
21,22.591999,1,225.919998,4.426346
22,23.603001,1,236.029999,4.236750
23,24.615000,1,246.149994,4.062563
24,25.625999,1,256.260010,3.902287
25,26.636999,1,266.369995,3.754177
26,27.649000,1,276.489990,3.616767
27,28.660000,1,286.600006,3.489183
28,29.671000,1,296.709991,3.370294
29,30.681999,1,306.820007,3.259240
30,31.694000,1,316.940002,3.155171
31,32.705002,1,327.049988,3.057636
32,33.716000,1,337.160004,2.965951
33,34.727001,1,347.269989,2.879604
34,35.738998,1,357.390015,2.798064
35,36.750000,1,367.500000,2.721088
36,37.761002,1,377.609985,2.648235
37,38.772999,1,387.730011,2.579114
38,39.784000,1,397.839996,2.513573
39,40.794998,1,407.950012,2.451281
40,41.806000,1,418.059998,2.392001
41,42.817001,1,428.170013,2.335521
42,43.828999,1,438.290009,2.281594
43,44.840000,1,448.399994,2.230152
44,45.851002,1,458.510010,2.180978
45,46.862000,1,468.619995,2.133925
46,47.874001,1,478.739990,2.088816
47,48.883999,1,488.839996,2.045659
48,49.896000,1,498.959991,2.004169
49,50.908001,1,509.079987,1.964328
50,51.917999,1,519.179993,1.926114
51,52.930000,1,529.299988,1.889288
52,53.941002,1,539.409973,1.853877
53,54.952999,1,549.530029,1.819737
54,55.971001,1,559.710022,1.786639
55,56.974998,1,569.750000,1.755156
56,57.986000,1,579.859985,1.724554
57,58.998001,1,589.979980,1.694973
58,60.007999,1,600.080017,1.666444
59,61.020000,1,610.200012,1.638807
60,62.030998,1,620.309998,1.612097
61,63.042000,1,630.419983,1.586244
62,64.054001,1,640.539978,1.561183
63,65.065002,1,650.650024,1.536925
64,66.075996,1,660.760010,1.513409
65,67.086998,1,670.869995,1.490602
66,68.098999,1,680.989990,1.468450
67,69.109001,1,691.090027,1.446990
68,70.121002,1,701.210022,1.426106
69,71.132004,1,711.320007,1.405837
70,72.143997,1,721.440002,1.386117
71,73.153999,1,731.539978,1.366979
72,74.166000,1,741.659973,1.348327
73,75.177002,1,751.770020,1.330194
74,76.189003,1,761.890015,1.312525
75,77.199997,1,772.000000,1.295337
76,78.211998,1,782.119995,1.278576
77,79.222000,1,792.219971,1.262276
78,80.233002,1,802.330017,1.246370
79,81.244003,1,812.440002,1.230860
80,82.255997,1,822.559998,1.215717
81,83.266998,1,832.669983,1.200956
82,84.285004,1,842.849976,1.186451
83,85.290001,1,852.900024,1.172470
84,86.301003,1,863.010010,1.158735
85,87.313004,1,873.130005,1.145305
86,88.323997,1,883.239990,1.132195
87,89.334999,1,893.349976,1.119382
88,90.346001,1,903.460022,1.106856
89,91.357002,1,913.570007,1.094607
90,92.367996,1,923.679993,1.082626
91,93.378998,1,933.789978,1.070905
92,94.390999,1,943.909973,1.059423
93,95.402000,1,954.020020,1.048196
94,96.413002,1,964.130005,1.037205
95,97.424004,1,974.239990,1.026441
96,98.435997,1,984.359985,1.015888
97,99.446999,1,994.469971,1.005561
98,100.458000,1,1004.580017,0.995441
99,101.469002,1,1014.690002,0.985523
100,101.379997,-2,1013.799988,0.986388


==> arXiv version/Measurements/certrbpf/esp32_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
3.032000,0,1.516000,659.630615
2.711000,0,1.355500,737.735168
2.828000,0,1.414000,707.213562
2.557000,0,1.278500,782.166626
3.032000,0,1.516000,659.630615
4.827000,0,2.413500,414.336029
3.358000,0,1.679000,595.592590
3.240000,0,1.620000,617.283936
3.286000,0,1.643000,608.642700
2.466000,0,1.233000,811.030029
2.803000,0,1.401500,713.521240
2.727000,0,1.363500,733.406677

==> arXiv version/Measurements/certrbpf/esp32_jumptable_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.683000,0,16.830000,59.417706
2,1.917000,0,19.170000,52.164841
3,2.431000,0,24.309999,41.135334
4,2.945000,0,29.450001,33.955856
5,3.458000,0,34.580002,28.918449
6,3.972000,0,39.720001,25.176233
7,4.486000,0,44.860001,22.291574
8,5.000000,0,50.000000,20.000000
9,5.513000,0,55.130001,18.138945
10,6.027000,0,60.270000,16.592003
11,6.540000,0,65.400002,15.290520
12,7.054000,0,70.540001,14.176353
13,7.568000,0,75.680000,13.213531
14,8.082000,0,80.820000,12.373175
15,8.596000,0,85.959999,11.633318
16,9.110000,0,91.099998,10.976949
17,9.623000,0,96.230003,10.391769
18,10.137000,0,101.370003,9.864852
19,10.650000,0,106.500000,9.389671
20,11.165000,0,111.650002,8.956561
21,11.678000,0,116.779999,8.563110
22,12.192000,0,121.919998,8.202100
23,12.705000,0,127.050003,7.870917
24,13.219000,0,132.190002,7.564869
25,13.733000,0,137.330002,7.281730
26,14.247000,0,142.470001,7.019022
27,14.760000,0,147.600006,6.775068
28,15.274000,0,152.740005,6.547073
29,15.788000,0,157.880005,6.333924
30,16.302000,0,163.020004,6.134217
31,16.816000,0,168.160004,5.946717
32,17.330000,0,173.300003,5.770340
33,17.843000,0,178.429993,5.604439
34,18.357000,0,183.570007,5.447513
35,18.871000,0,188.710007,5.299136
36,19.385000,0,193.850006,5.158628
37,19.899000,0,198.990005,5.025378
38,20.412001,0,204.119995,4.899079
39,20.924999,0,209.250000,4.778973
40,21.438999,0,214.389999,4.664397
41,21.954000,0,219.539993,4.554978
42,22.466999,0,224.669998,4.450973
43,22.981001,0,229.809998,4.351421
44,23.493999,0,234.940002,4.256406
45,24.009001,0,240.089996,4.165105
46,24.521999,0,245.220001,4.077971
47,25.035999,0,250.360001,3.994248
48,25.549000,0,255.490005,3.914047
49,26.063999,0,260.640015,3.836710
50,26.577000,0,265.769989,3.762652
51,27.090000,0,270.899994,3.691399
52,27.605000,0,276.049988,3.622532
53,28.118000,0,281.179993,3.556441
54,28.632000,0,286.320007,3.492596
55,29.146000,0,291.459991,3.431003
56,29.660000,0,296.600006,3.371544
57,30.173000,0,301.730011,3.314221
58,30.687000,0,306.869995,3.258709
59,31.208000,0,312.079987,3.204307
60,31.715000,0,317.149994,3.153082
61,32.228001,0,322.279999,3.102892
62,32.742001,0,327.420013,3.054181
63,33.255001,0,332.549988,3.007066
64,33.769001,0,337.690002,2.961296
65,34.283001,0,342.829987,2.916898
66,34.797001,0,347.970001,2.873811
67,35.311001,0,353.109985,2.831979
68,35.824001,0,358.239990,2.791425
69,36.338001,0,363.380005,2.751940
70,36.852001,0,368.519989,2.713557
71,37.366001,0,373.660004,2.676230
72,37.880001,0,378.799988,2.639915
73,38.393002,0,383.929993,2.604641
74,38.907001,0,389.070007,2.570232
75,39.421001,0,394.209991,2.536719
76,39.933998,0,399.339996,2.504132
77,40.448002,0,404.480011,2.472310
78,40.962002,0,409.619995,2.441287
79,41.474998,0,414.750000,2.411091
80,41.990002,0,419.899994,2.381519
81,42.504002,0,425.040009,2.352720
82,43.016998,0,430.170013,2.324662
83,43.529999,0,435.299988,2.297266
84,44.043999,0,440.440002,2.270457
85,44.557999,0,445.579987,2.244266
86,45.071999,0,450.720001,2.218672
87,45.584999,0,455.850006,2.193704
88,46.099998,0,461.000000,2.169197
89,46.612999,0,466.130005,2.145324
90,47.126999,0,471.269989,2.121926
91,47.640999,0,476.410004,2.099032
92,48.154999,0,481.549988,2.076627
93,48.668999,0,486.690002,2.054696
94,49.181999,0,491.820007,2.033264
95,49.695999,0,496.959991,2.012234
96,50.209000,0,502.089996,1.991675
97,50.723000,0,507.230011,1.971492
98,51.237000,0,512.369995,1.951715
99,51.750000,0,517.500000,1.932367
100,52.264000,0,522.640015,1.913363

==> arXiv version/Measurements/certrbpf/esp32_jumptable_unit.csv <==
duration,code,usperinst,instrpersec
1.045000,0,0.522500,1913.875610
1.200000,0,0.600000,1666.666626
1.066000,0,0.533000,1876.172607
0.995000,0,0.497500,2010.050293
1.295000,0,0.647500,1544.401489
2.962000,0,1.481000,675.219421
1.936000,0,0.968000,1033.057861
2.170000,0,1.085000,921.658997
1.912000,0,0.956000,1046.025146
0.853000,0,0.426500,2344.665771
1.724000,0,0.862000,1160.092773
1.278000,0,0.639000,1564.945190

==> arXiv version/Measurements/certrbpf/esp32_switchcase_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,2.812000,0,28.120001,35.561878
2,3.579000,0,35.790001,27.940765
3,4.604000,0,46.040001,21.720243
4,5.630000,0,56.299999,17.761990
5,6.654000,0,66.540001,15.028554
6,7.686000,0,76.860001,13.010669
7,8.704000,0,87.040001,11.488971
8,9.730000,0,97.300003,10.277493
9,10.755000,0,107.550003,9.298001
10,11.779000,0,117.790001,8.489685
11,12.804000,0,128.039993,7.810060
12,13.829000,0,138.289993,7.231181
13,14.855000,0,148.550003,6.731740
14,15.880000,0,158.800003,6.297229
15,16.905001,0,169.050003,5.915410
16,17.929001,0,179.289993,5.577556
17,18.954000,0,189.539993,5.275931
18,19.980000,0,199.800003,5.005005
19,21.004999,0,210.050003,4.760771
20,22.030001,0,220.300003,4.539265
21,23.054001,0,230.539993,4.337642
22,24.079000,0,240.789993,4.152997
23,25.104000,0,251.039993,3.983429
24,26.129999,0,261.299988,3.827019
25,27.155001,0,271.549988,3.682563
26,28.180000,0,281.799988,3.548616
27,29.205000,0,292.049988,3.424071
28,30.229000,0,302.290009,3.308082
29,31.254000,0,312.540009,3.199590
30,32.279999,0,322.799988,3.097893
31,33.305000,0,333.049988,3.002552
32,34.328999,0,343.290009,2.912989
33,35.355000,0,353.549988,2.828454
34,36.379002,0,363.790009,2.748839
35,37.403999,0,374.040009,2.673511
36,38.429001,0,384.290009,2.602201
37,39.453999,0,394.540009,2.534597
38,40.480000,0,404.799988,2.470356
39,41.504002,0,415.040009,2.409406
40,42.529999,0,425.299988,2.351281
41,43.555000,0,435.549988,2.295948
42,44.580002,0,445.799988,2.243158
43,45.604000,0,456.040009,2.192790
44,46.630001,0,466.299988,2.144542
45,47.654999,0,476.549988,2.098416
46,48.679001,0,486.790009,2.054274
47,49.705002,0,497.049988,2.011870
48,50.729000,0,507.290009,1.971259
49,51.755001,0,517.549988,1.932181
50,52.778999,0,527.789978,1.894693
51,53.805000,0,538.049988,1.858563
52,54.828999,0,548.289978,1.823852
53,55.855000,0,558.549988,1.790350
54,56.880001,0,568.799988,1.758087
55,57.904999,0,579.049988,1.726967
56,58.929001,0,589.289978,1.696957
57,59.953999,0,599.539978,1.667945
58,60.979000,0,609.789978,1.639909
59,62.005001,0,620.049988,1.612773
60,63.029999,0,630.299988,1.586546
61,64.060997,0,640.609985,1.561012
62,65.080002,0,650.799988,1.536570
63,66.103996,0,661.039978,1.512768
64,67.128998,0,671.289978,1.489669
65,68.154999,0,681.549988,1.467244
66,69.179001,0,691.789978,1.445525
67,70.204002,0,702.039978,1.424420
68,71.230003,0,712.299988,1.403903
69,72.254997,0,722.549988,1.383987
70,73.278999,0,732.789978,1.364647
71,74.305000,0,743.049988,1.345804
72,75.330002,0,753.299988,1.327492
73,76.353996,0,763.539978,1.309689
74,77.379997,0,773.799988,1.292324
75,78.404999,0,784.049988,1.275429
76,79.430000,0,794.299988,1.258970
77,80.455002,0,804.549988,1.242931
78,81.478996,0,814.789978,1.227310
79,82.504997,0,825.049988,1.212048
80,83.528999,0,835.289978,1.197189
81,84.554001,0,845.539978,1.182676
82,85.579002,0,855.789978,1.168511
83,86.603996,0,866.039978,1.154681
84,87.628998,0,876.289978,1.141175
85,88.654999,0,886.549988,1.127968
86,89.680000,0,896.799988,1.115076
87,90.710999,0,907.109985,1.102402
88,91.730003,0,917.299988,1.090156
89,92.753998,0,927.539978,1.078121
90,93.778999,0,937.789978,1.066337
91,94.804001,0,948.039978,1.054808
92,95.830002,0,958.299988,1.043515
93,96.853996,0,968.539978,1.032482
94,97.879997,0,978.799988,1.021659
95,98.903999,0,989.039978,1.011081
96,99.929001,0,999.289978,1.000710
97,100.954002,0,1009.539978,0.990550
98,101.978996,0,1019.789978,0.980594
99,103.003998,0,1030.040039,0.970836
100,104.029999,0,1040.300049,0.961261

==> arXiv version/Measurements/certrbpf/esp32_switchcase_unit.csv <==
duration,code,usperinst,instrpersec
2.940000,0,1.470000,680.272095
2.830000,0,1.415000,706.713806
2.779000,0,1.389500,719.683350
2.579000,0,1.289500,775.494385
3.104000,0,1.552000,644.329895
4.803000,0,2.401500,416.406403
3.480000,0,1.740000,574.712646
3.630000,0,1.815000,550.964172
3.347000,0,1.673500,597.550049
1.862000,0,0.931000,1074.113892
2.288000,0,1.144000,874.125854
2.079000,0,1.039500,962.000977

==> arXiv version/Measurements/certrbpf/flash.txt <==
nrf52dk:
certrbpf: 1666B
inlined_certrbpf: 3208B
switchcase: 1543B + 176B + 126B = 1845B
jumptable: 3764B + 176B + 126B = 4066B

esp32:
certrbpf: 1872B
switchcase: 2467B
jumptable: 4205B

gd32v:
certrbpf: 1914B
switchcase: 3062B
jumptable: 5160B

==> arXiv version/Measurements/certrbpf/gd32v_certrbpf_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.779000,1,17.790001,56.211353
2,2.484000,1,24.840000,40.257648
3,3.181000,1,31.809999,31.436655
4,3.881000,1,38.810001,25.766556
5,4.578000,1,45.779999,21.843599
6,5.277000,1,52.770000,18.950161
7,5.973000,1,59.730000,16.742006
8,6.672000,1,66.720001,14.988009
9,7.370000,1,73.699997,13.568521
10,8.073000,1,80.730003,12.386969
11,8.765000,1,87.650002,11.409013
12,9.465000,1,94.650002,10.565240
13,10.166000,1,101.660004,9.836711
14,10.861000,1,108.610001,9.207255
15,11.561000,1,115.610001,8.649771
16,12.257000,1,122.570000,8.158604
17,12.958000,1,129.580002,7.717240
18,13.653000,1,136.529999,7.324398
19,14.354000,1,143.539993,6.966699
20,15.050000,1,150.500000,6.644518
21,15.747000,1,157.470001,6.350416
22,16.450001,1,164.500000,6.079027
23,17.143000,1,171.429993,5.833285
24,17.846001,1,178.460007,5.603497
25,18.542999,1,185.429993,5.392870
26,19.238001,1,192.380005,5.198046
27,19.934999,1,199.350006,5.016303
28,20.638000,1,206.380005,4.845431
29,21.334999,1,213.350006,4.687134
30,22.031000,1,220.309998,4.539059
31,22.726999,1,227.270004,4.400053
32,23.430000,1,234.300003,4.268033
33,24.127001,1,241.270004,4.144734
34,24.827000,1,248.270004,4.027873
35,25.524000,1,255.240005,3.917881
36,26.223000,1,262.230011,3.813446
37,26.920000,1,269.200012,3.714710
38,27.618000,1,276.179993,3.620827
39,28.316000,1,283.160004,3.531572
40,29.014999,1,290.149994,3.446493
41,29.712000,1,297.119995,3.365644
42,30.410999,1,304.109985,3.288284
43,31.108999,1,311.089996,3.214504
44,31.808001,1,318.079987,3.143863
45,32.504002,1,325.040009,3.076545
46,33.202999,1,332.029999,3.011776
47,33.901001,1,339.010010,2.949765
48,34.598999,1,345.989990,2.890257
49,35.296001,1,352.959991,2.833182
50,35.995998,1,359.959991,2.778086
51,36.692001,1,366.920013,2.725390
52,37.391998,1,373.920013,2.674369
53,38.089001,1,380.890015,2.625430
54,38.787998,1,387.880005,2.578117
55,39.485001,1,394.850006,2.532607
56,40.188999,1,401.890015,2.488243
57,40.882000,1,408.820007,2.446064
58,41.581001,1,415.809998,2.404945
59,42.277000,1,422.769989,2.365352
60,42.976002,1,429.760010,2.326880
61,43.676998,1,436.769989,2.289535
62,44.372002,1,443.720001,2.253674
63,45.074001,1,450.739990,2.218574
64,45.769001,1,457.690002,2.184885
65,46.471001,1,464.709991,2.151880
66,47.165001,1,471.649994,2.120216
67,47.862999,1,478.630005,2.089297
68,48.564999,1,485.649994,2.059096
69,49.257999,1,492.579987,2.030127
70,49.962002,1,499.619995,2.001521
71,50.657001,1,506.570007,1.974061
72,51.354000,1,513.539978,1.947268
73,52.054001,1,520.539978,1.921082
74,52.752998,1,527.530029,1.895627
75,53.446999,1,534.469971,1.871012
76,54.145000,1,541.450012,1.846893
77,54.846001,1,548.460022,1.823287
78,55.544998,1,555.450012,1.800342
79,56.242001,1,562.419983,1.778031
80,56.942001,1,569.419983,1.756173
81,57.634998,1,576.349976,1.735057
82,58.334000,1,583.340027,1.714266
83,59.032001,1,590.320007,1.693996
84,59.734001,1,597.340027,1.674088
85,60.431999,1,604.320007,1.654752
86,61.131001,1,611.309998,1.635831
87,61.827000,1,618.270020,1.617416
88,62.525002,1,625.250000,1.599360
89,63.223000,1,632.229980,1.581703
90,63.921001,1,639.210022,1.564431
91,64.622002,1,646.219971,1.547461
92,65.317001,1,653.169983,1.530995
93,66.017998,1,660.179993,1.514738
94,66.713997,1,667.140015,1.498936
95,67.413002,1,674.130005,1.483393
96,68.110001,1,681.099976,1.468213
97,68.811996,1,688.119995,1.453235
98,69.508003,1,695.080017,1.438683
99,70.206001,1,702.059998,1.424380
100,69.998001,-2,699.979980,1.428612


==> arXiv version/Measurements/certrbpf/gd32v_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
1.695000,0,0.847500,1179.941040
1.637000,0,0.818500,1221.747070
1.791000,0,0.895500,1116.694580
1.829000,0,0.914500,1093.493652
2.022000,0,1.011000,989.119690
5.309000,0,2.654500,376.718781
2.483000,0,1.241500,805.477234
2.387000,0,1.193500,837.871826
2.406000,0,1.203000,831.255188
1.407000,0,0.703500,1421.464111
1.521000,0,0.760500,1314.924438
1.483000,0,0.741500,1348.617676

==> arXiv version/Measurements/certrbpf/gd32v_jumptable_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.129000,0,11.290000,88.573959
2,1.479000,0,14.790000,67.613251
3,1.829000,0,18.290001,54.674686
4,2.174000,0,21.740000,45.998161
5,2.522000,0,25.219999,39.651070
6,2.872000,0,28.719999,34.818943
7,3.221000,0,32.209999,31.046259
8,3.574000,0,35.740002,27.979855
9,3.919000,0,39.189999,25.516714
10,4.268000,0,42.680000,23.430178
11,4.617000,0,46.169998,21.659086
12,4.971000,0,49.709999,20.116676
13,5.316000,0,53.160000,18.811136
14,5.664000,0,56.639999,17.655367
15,6.014000,0,60.139999,16.627869
16,6.363000,0,63.630001,15.715858
17,6.712000,0,67.120003,14.898689
18,7.060000,0,70.599998,14.164306
19,7.409000,0,74.089996,13.497098
20,7.758000,0,77.580002,12.889920
21,8.112000,0,81.120003,12.327416
22,8.457000,0,84.570000,11.824524
23,8.805000,0,88.050003,11.357183
24,9.160000,0,91.599998,10.917030
25,9.504000,0,95.040001,10.521886
26,9.857000,0,98.570000,10.145075
27,10.201000,0,102.010002,9.802960
28,10.552000,0,105.519997,9.476876
29,10.900000,0,109.000000,9.174312
30,11.250000,0,112.500000,8.888889
31,11.598000,0,115.980003,8.622176
32,11.947000,0,119.470001,8.370302
33,12.301000,0,123.010002,8.129420
34,12.645000,0,126.449997,7.908264
35,12.998000,0,129.979996,7.693491
36,13.344000,0,133.440002,7.494005
37,13.693000,0,136.929993,7.303001
38,14.045000,0,140.449997,7.119972
39,14.390000,0,143.899994,6.949270
40,14.744000,0,147.440002,6.782420
41,15.089000,0,150.889999,6.627345
42,15.442000,0,154.419998,6.475845
43,15.787000,0,157.869995,6.334326
44,16.136000,0,161.360001,6.197323
45,16.488001,0,164.880005,6.065017
46,16.833000,0,168.330002,5.940711
47,17.188000,0,171.880005,5.818013
48,17.535000,0,175.350006,5.702880
49,17.881001,0,178.809998,5.592528
50,18.235001,0,182.350006,5.483959
51,18.583000,0,185.830002,5.381262
52,18.927999,0,189.279999,5.283178
53,19.277000,0,192.770004,5.187529
54,19.629999,0,196.300003,5.094244
55,19.979000,0,199.789993,5.005256
56,20.325001,0,203.250000,4.920049
57,20.677999,0,206.779999,4.836058
58,21.027000,0,210.270004,4.755790
59,21.375999,0,213.759995,4.678144
60,21.719999,0,217.199997,4.604052
61,22.069000,0,220.690002,4.531243
62,22.423000,0,224.229996,4.459707
63,22.771999,0,227.720001,4.391358
64,23.120001,0,231.199997,4.325260
65,23.469999,0,234.699997,4.260758
66,23.815001,0,238.149994,4.199034
67,24.164000,0,241.639999,4.138388
68,24.517000,0,245.169998,4.078803
69,24.865999,0,248.660004,4.021555
70,25.215000,0,252.149994,3.965893
71,25.563999,0,255.639999,3.911751
72,25.913000,0,259.130005,3.859067
73,26.261999,0,262.619995,3.807783
74,26.611000,0,266.109985,3.757844
75,26.959999,0,269.600006,3.709199
76,27.308001,0,273.079987,3.661931
77,27.657000,0,276.570007,3.615721
78,28.003000,0,280.029999,3.571046
79,28.351999,0,283.519989,3.527088
80,28.701000,0,287.010010,3.484199
81,29.049999,0,290.500000,3.442341
82,29.403000,0,294.029999,3.401014
83,29.752001,0,297.519989,3.361119
84,30.100000,0,301.000000,3.322259
85,30.450001,0,304.500000,3.284072
86,30.799000,0,307.989990,3.246859
87,31.148001,0,311.480011,3.210479
88,31.497999,0,314.980011,3.174805
89,31.846001,0,318.459991,3.140112
90,32.195999,0,321.959991,3.105976
91,32.544998,0,325.450012,3.072669
92,32.894001,0,328.940002,3.040068
93,33.243999,0,332.440002,3.008062
94,33.591000,0,335.910004,2.976988
95,33.939999,0,339.399994,2.946376
96,34.290001,0,342.899994,2.916302
97,34.639000,0,346.390015,2.886919
98,34.987999,0,349.880005,2.858123
99,35.341000,0,353.410004,2.829575
100,35.686001,0,356.859985,2.802219


==> arXiv version/Measurements/certrbpf/gd32v_jumptable_unit.csv <==
duration,code,usperinst,instrpersec
0.695000,0,0.347500,2877.697754
0.849000,0,0.424500,2355.712646
0.715000,0,0.357500,2797.202881
0.814000,0,0.407000,2457.002441
1.061000,0,0.530500,1885.014160
4.542000,0,2.271000,440.334656
1.195000,0,0.597500,1673.640137
1.392000,0,0.696000,1436.781616
1.234000,0,0.617000,1620.745483
0.599000,0,0.299500,3338.898193
0.926000,0,0.463000,2159.827148
0.619000,0,0.309500,3231.017822


==> arXiv version/Measurements/certrbpf/gd32v_switchcase_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,1.841000,0,18.410000,54.318306
2,2.492000,0,24.920000,40.128410
3,3.147000,0,31.469999,31.776295
4,3.802000,0,38.020000,26.301947
5,4.457000,0,44.570000,22.436617
6,5.112000,0,51.119999,19.561815
7,5.767000,0,57.669998,17.340038
8,6.422000,0,64.220001,15.571473
9,7.083000,0,70.830002,14.118312
10,7.731000,0,77.309998,12.934937
11,8.386000,0,83.860001,11.924636
12,9.053000,0,90.529999,11.046062
13,9.695000,0,96.949997,10.314595
14,10.359000,0,103.589996,9.653441
15,11.005000,0,110.050003,9.086779
16,11.663000,0,116.629997,8.574123
17,12.314000,0,123.139999,8.120838
18,12.977000,0,129.770004,7.705941
19,13.624000,0,136.240005,7.339988
20,14.291000,0,142.910004,6.997411
21,14.933000,0,149.330002,6.696578
22,15.608000,0,156.080002,6.406971
23,16.247000,0,162.470001,6.154983
24,16.898001,0,168.979996,5.917860
25,17.570000,0,175.699997,5.691520
26,18.211000,0,182.110001,5.491187
27,18.863001,0,188.630005,5.301383
28,19.539000,0,195.389999,5.117969
29,20.183001,0,201.830002,4.954665
30,20.826000,0,208.259995,4.801690
31,21.482000,0,214.820007,4.655060
32,22.163000,0,221.630005,4.512024
33,22.809999,0,228.100006,4.384042
34,23.458000,0,234.580002,4.262938
35,24.104000,0,241.039993,4.148689
36,24.756001,0,247.559998,4.039425
37,25.410000,0,254.100006,3.935458
38,26.101999,0,261.019989,3.831124
39,26.754000,0,267.540009,3.737759
40,27.408001,0,274.079987,3.648570
41,28.062000,0,280.619995,3.563538
42,28.716999,0,287.170013,3.482258
43,29.341000,0,293.410004,3.408200
44,30.030001,0,300.299988,3.330003
45,30.687000,0,306.869995,3.258709
46,31.346001,0,313.459991,3.190200
47,32.006001,0,320.059998,3.124414
48,32.620998,0,326.209991,3.065510
49,33.282001,0,332.820007,3.004627
50,33.944000,0,339.440002,2.946029
51,34.580002,0,345.799988,2.891845
52,35.271000,0,352.709991,2.835190
53,35.938999,0,359.390015,2.782493
54,36.556999,0,365.570007,2.735454
55,37.223999,0,372.239990,2.686439
56,37.890999,0,378.910004,2.639149
57,38.549000,0,385.489990,2.594101
58,39.183998,0,391.839996,2.552062
59,39.855000,0,398.549988,2.509095
60,40.511002,0,405.109985,2.468465
61,41.153000,0,411.529999,2.429956
62,41.826000,0,418.260010,2.390857
63,42.438999,0,424.390015,2.356323
64,43.129002,0,431.290009,2.318625
65,43.773998,0,437.739990,2.284461
66,44.437000,0,444.369995,2.250377
67,45.084999,0,450.850006,2.218033
68,45.748001,0,457.480011,2.185888
69,46.383999,0,463.839996,2.155916
70,47.062000,0,470.619995,2.124856
71,47.683998,0,476.839996,2.097140
72,48.376999,0,483.769989,2.067098
73,49.018002,0,490.179993,2.040067
74,49.661999,0,496.619995,2.013612
75,50.341999,0,503.420013,1.986413
76,50.981998,0,509.820007,1.961477
77,51.479000,0,514.789978,1.942540
78,52.304001,0,523.039978,1.911900
79,52.953999,0,529.539978,1.888431
80,53.563000,0,535.630005,1.866960
81,54.238998,0,542.390015,1.843692
82,54.771000,0,547.710022,1.825784
83,55.581001,0,555.809998,1.799176
84,56.228001,0,562.280029,1.778473
85,56.827000,0,568.270020,1.759727
86,57.493000,0,574.929993,1.739342
87,58.158001,0,581.580017,1.719454
88,58.820999,0,588.210022,1.700073
89,59.480999,0,594.809998,1.681209
90,60.139000,0,601.390015,1.662814
91,60.797001,0,607.969971,1.644818
92,61.451000,0,614.510010,1.627313
93,62.103001,0,621.030029,1.610228
94,62.755001,0,627.549988,1.593498
95,63.403000,0,634.030029,1.577212
96,64.050003,0,640.500000,1.561280
97,64.695000,0,646.950012,1.545714
98,65.337997,0,653.380005,1.530503
99,65.978996,0,659.789978,1.515634
100,66.622002,0,666.219971,1.501006


==> arXiv version/Measurements/certrbpf/gd32v_switchcase_unit.csv <==
duration,code,usperinst,instrpersec
1.638000,0,0.819000,1221.001221
1.696000,0,0.848000,1179.245239
1.754000,0,0.877000,1140.250854
1.715000,0,0.857500,1166.180786
1.908000,0,0.954000,1048.218018
5.235000,0,2.617500,382.043945
2.177000,0,1.088500,918.695435
2.119000,0,1.059500,943.841431
2.023000,0,1.011500,988.630737
1.234000,0,0.617000,1620.745483
1.484000,0,0.742000,1347.708862
1.272000,0,0.636000,1572.327026

==> arXiv version/Measurements/certrbpf/headers.dat <==
test
ALU negate
ALU Add
ALU Add imm
ALU multiply imm
ALU right shift imm
ALU divide imm
MEM load double
MEM store double imm
MEM store double 
Branch always
Branch equal (jump)
Branch equal (continue)

==> arXiv version/Measurements/certrbpf/memory.txt <==
nrf52dk:
certrbpf: 184B stack + 144B context
switchcase: 272B stack, 92B context
jumptable: 256B stack + 92B context

esp32:
certrbpf: 476B stack + 144B context
switchcase: 492B stack + 92B context
jumptable: 492B stack + 92B context

gd32v:
certrbpf: 200B + 144B context
switchcase: 256B stack + 92B context
jumptable:  244B stack + 92B context

==> arXiv version/Measurements/certrbpf/nrf52dk_certrbpf_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,3.163000,1,31.629999,31.615555
2,4.498000,1,44.980000,22.232103
3,5.832000,1,58.320000,17.146776
4,7.167000,1,71.669998,13.952840
5,8.501000,1,85.010002,11.763322
6,9.835000,1,98.349998,10.167768
7,11.170000,1,111.699997,8.952552
8,12.505000,1,125.050003,7.996801
9,13.840000,1,138.399994,7.225433
10,15.174000,1,151.740005,6.590220
11,16.509001,1,165.089996,6.057302
12,17.843000,1,178.429993,5.604439
13,19.177999,1,191.779999,5.214308
14,20.511999,1,205.119995,4.875195
15,21.847000,1,218.470001,4.577288
16,23.183001,1,231.830002,4.313506
17,24.518999,1,245.190002,4.078470
18,25.855000,1,258.549988,3.867724
19,27.191000,1,271.910004,3.677687
20,28.527000,1,285.269989,3.505451
21,29.863001,1,298.630005,3.348625
22,31.198999,1,311.989990,3.205231
23,32.535000,1,325.350006,3.073613
24,33.872002,1,338.720001,2.952291
25,35.208000,1,352.079987,2.840264
26,36.543999,1,365.440002,2.736427
27,37.879002,1,378.790009,2.639985
28,39.216000,1,392.160004,2.549980
29,40.551998,1,405.519989,2.465970
30,41.888000,1,418.880005,2.387319
31,43.224998,1,432.250000,2.313476
32,44.561001,1,445.609985,2.244115
33,45.896999,1,458.970001,2.178792
34,47.233002,1,472.329987,2.117164
35,48.569000,1,485.690002,2.058927
36,49.904999,1,499.049988,2.003807
37,51.241001,1,512.409973,1.951562
38,52.577000,1,525.770020,1.901972
39,53.912998,1,539.130005,1.854840
40,55.249001,1,552.489990,1.809988
41,56.585999,1,565.859985,1.767222
42,57.921001,1,579.210022,1.726490
43,59.257999,1,592.580017,1.687536
44,60.594002,1,605.940002,1.650328
45,61.930000,1,619.299988,1.614726
46,63.265999,1,632.659973,1.580628
47,64.601997,1,646.020020,1.547940
48,65.938004,1,659.380005,1.516576
49,67.275002,1,672.750000,1.486436
50,68.610001,1,686.099976,1.457513
51,69.945999,1,699.460022,1.429674
52,71.281998,1,712.820007,1.402879
53,72.619003,1,726.190002,1.377050
54,73.955002,1,739.549988,1.352174
55,75.290001,1,752.900024,1.328198
56,76.626999,1,766.270020,1.305023
57,77.962997,1,779.630005,1.282660
58,79.300003,1,793.000000,1.261034
59,80.636002,1,806.359985,1.240141
60,81.972000,1,819.719971,1.219929
61,83.306999,1,833.070007,1.200379
62,84.643997,1,846.440002,1.181419
63,85.980003,1,859.799988,1.163061
64,87.316002,1,873.159973,1.145265
65,88.652000,1,886.520020,1.128006
66,89.987999,1,899.880005,1.111259
67,91.323997,1,913.239990,1.095002
68,92.661003,1,926.609985,1.079203
69,93.997002,1,939.969971,1.063864
70,95.332001,1,953.320007,1.048966
71,96.668999,1,966.690002,1.034458
72,98.004997,1,980.049988,1.020356
73,99.339996,1,993.400024,1.006644
74,100.677002,1,1006.770020,0.993276
75,102.013000,1,1020.130005,0.980267
76,103.348999,1,1033.489990,0.967595
77,104.684998,1,1046.849976,0.955247
78,106.021004,1,1060.209961,0.943209
79,107.357002,1,1073.569946,0.931472
80,108.693001,1,1086.930054,0.920022
81,110.029999,1,1100.300049,0.908843
82,111.365997,1,1113.660034,0.897940
83,112.702003,1,1127.020020,0.887296
84,114.038002,1,1140.380005,0.876901
85,115.374001,1,1153.739990,0.866746
86,116.709999,1,1167.099976,0.856825
87,118.045998,1,1180.459961,0.847127
88,119.383003,1,1193.829956,0.837640
89,120.719002,1,1207.189941,0.828370
90,122.055000,1,1220.550049,0.819303
91,123.390999,1,1233.910034,0.810432
92,124.726997,1,1247.270020,0.801751
93,126.063004,1,1260.630005,0.793254
94,127.399002,1,1273.989990,0.784936
95,128.735992,1,1287.359985,0.776783
96,130.072006,1,1300.719971,0.768805
97,131.406998,1,1314.069946,0.760994
98,132.744003,1,1327.439941,0.753330
99,134.080002,1,1340.800049,0.745823
100,133.475006,-2,1334.750000,0.749204


==> arXiv version/Measurements/certrbpf/nrf52dk_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
3.567000,0,1.783500,560.695251
3.567000,0,1.783500,560.695251
3.661000,0,1.830500,546.298828
3.536000,0,1.768000,565.610840
3.849000,0,1.924500,519.615479
6.286000,0,3.143000,318.167358
3.724000,0,1.862000,537.056946
3.661000,0,1.830500,546.298828
3.848000,0,1.924000,519.750549
3.254000,0,1.627000,614.628174
3.223000,0,1.611500,620.539856
3.036000,0,1.518000,658.761536

==> arXiv version/Measurements/certrbpf/nrf52dk_inlined_incr.csv <==
test,duration,code,usperexec,kexecspersec
1,2.394000,1,23.940001,41.771095
2,3.467000,1,34.669998,28.843380
3,4.488000,1,44.880001,22.281639
4,5.508000,1,55.080002,18.155411
5,6.533000,1,65.330002,15.306904
6,7.554000,1,75.540001,13.238020
7,8.574000,1,85.739998,11.663168
8,9.590000,1,95.900002,10.427528
9,10.610000,1,106.099998,9.425071
10,11.630000,1,116.300003,8.598453
11,12.651000,1,126.510002,7.904513
12,13.671000,1,136.710007,7.314754
13,14.691000,1,146.910004,6.806889
14,15.717000,1,157.169998,6.362537
15,16.733000,1,167.330002,5.976215
16,17.757000,1,177.570007,5.631582
17,18.773001,1,187.729996,5.326799
18,19.798000,1,197.979996,5.051015
19,20.813999,1,208.139999,4.804459
20,21.834000,1,218.339996,4.580013
21,22.854000,1,228.539993,4.375602
22,23.875000,1,238.750000,4.188482
23,24.896000,1,248.960007,4.016709
24,25.915001,1,259.149994,3.858769
25,26.941000,1,269.410004,3.711815
26,27.961000,1,279.609985,3.576410
27,28.976000,1,289.760010,3.451132
28,29.997000,1,299.970001,3.333667
29,31.018000,1,310.179993,3.223934
30,32.036999,1,320.369995,3.121391
31,33.057999,1,330.579987,3.024987
32,34.083000,1,340.829987,2.934014
33,35.098999,1,350.989990,2.849084
34,36.118999,1,361.190002,2.768626
35,37.139000,1,371.390015,2.692587
36,38.159000,1,381.589996,2.620614
37,39.180000,1,391.799988,2.552323
38,40.200001,1,402.000000,2.487562
39,41.220001,1,412.200012,2.426007
40,42.241001,1,422.410004,2.367368
41,43.262001,1,432.619995,2.311497
42,44.282001,1,442.820007,2.258254
43,45.301998,1,453.019989,2.207408
44,46.321999,1,463.220001,2.158801
45,47.342999,1,473.429993,2.112245
46,48.368000,1,483.679993,2.067483
47,49.382999,1,493.829987,2.024988
48,50.403999,1,504.040009,1.983970
49,51.424999,1,514.250000,1.944579
50,52.444000,1,524.440002,1.906796
51,53.465000,1,534.650024,1.870383
52,54.485001,1,544.849976,1.835368
53,55.511002,1,555.109985,1.801445
54,56.526001,1,565.260010,1.769097
55,57.546001,1,575.460022,1.737740
56,58.567001,1,585.669983,1.707446
57,59.588001,1,595.880005,1.678190
58,60.608002,1,606.080017,1.649947
59,61.627998,1,616.280029,1.622639
60,62.647999,1,626.479980,1.596220
61,63.668999,1,636.690002,1.570623
62,64.689003,1,646.890015,1.545858
63,65.713997,1,657.140015,1.521746
64,66.735001,1,667.349976,1.498464
65,67.750000,1,677.500000,1.476015
66,68.769997,1,687.700012,1.454122
67,69.791000,1,697.909973,1.432850
68,70.810997,1,708.109985,1.412210
69,71.832001,1,718.320007,1.392137
70,72.851997,1,728.520020,1.372646
71,73.873001,1,738.729980,1.353675
72,74.892998,1,748.929993,1.335238
73,75.913002,1,759.130005,1.317297
74,76.932999,1,769.330017,1.299832
75,77.954002,1,779.539978,1.282808
76,78.973999,1,789.739990,1.266240
77,79.995003,1,799.950012,1.250078
78,81.014999,1,810.150024,1.234339
79,82.035004,1,820.349976,1.218992
80,83.059998,1,830.599976,1.203949
81,84.080002,1,840.799988,1.189343
82,85.096001,1,850.960022,1.175143
83,86.115997,1,861.159973,1.161224
84,87.137001,1,871.369995,1.147618
85,88.157997,1,881.580017,1.134327
86,89.177002,1,891.770020,1.121365
87,90.197998,1,901.979980,1.108672
88,91.218002,1,912.179993,1.096275
89,92.238998,1,922.390015,1.084140
90,93.259003,1,932.590027,1.072283
91,94.283997,1,942.840027,1.060625
92,95.300003,1,953.000000,1.049318
93,96.320999,1,963.210022,1.038195
94,97.341003,1,973.409973,1.027316
95,98.361000,1,983.609985,1.016663
96,99.382004,1,993.820007,1.006218
97,100.402000,1,1004.020020,0.995996
98,101.421997,1,1014.219971,0.985979
99,102.442001,1,1024.420044,0.976162
100,99.228996,-2,992.289978,1.007770


==> arXiv version/Measurements/certrbpf/nrf52dk_jumptable_incr.csv <==
test,duration,code,usperexec,execspersec
1,2.938000,0,29.379999,34.036758
2,3.560000,0,35.599998,28.089888
3,4.181000,0,41.810001,23.917723
4,4.803000,0,48.029999,20.820320
5,5.425000,0,54.250000,18.433180
6,6.048000,0,60.480000,16.534391
7,6.669000,0,66.690002,14.994752
8,7.291000,0,72.910004,13.715540
9,7.914000,0,79.139999,12.635836
10,8.535000,0,85.349998,11.716461
11,9.157000,0,91.570000,10.920608
12,9.779000,0,97.790001,10.225994
13,10.401000,0,104.010002,9.614460
14,11.023000,0,110.230003,9.071940
15,11.644000,0,116.440002,8.588114
16,12.267000,0,122.669998,8.151953
17,12.888000,0,128.880005,7.759156
18,13.511000,0,135.110001,7.401377
19,14.133000,0,141.330002,7.075639
20,14.754000,0,147.539993,6.777823
21,15.376000,0,153.759995,6.503642
22,15.999000,0,159.990005,6.250391
23,16.620001,0,166.199997,6.016847
24,17.242001,0,172.419998,5.799791
25,17.864000,0,178.639999,5.597850
26,18.486000,0,184.860001,5.409499
27,19.108000,0,191.080002,5.233410
28,19.730000,0,197.300003,5.068424
29,20.351000,0,203.509995,4.913764
30,20.974001,0,209.740005,4.767808
31,21.596001,0,215.960007,4.630487
32,22.216999,0,222.169998,4.501058
33,22.839001,0,228.389999,4.378475
34,23.462000,0,234.619995,4.262211
35,24.083000,0,240.830002,4.152307
36,24.705000,0,247.050003,4.047764
37,25.327000,0,253.270004,3.948355
38,25.948999,0,259.489990,3.853713
39,26.570999,0,265.709991,3.763502
40,27.193001,0,271.929993,3.677417
41,27.815001,0,278.149994,3.595182
42,28.436001,0,284.359985,3.516669
43,29.059000,0,290.589996,3.441275
44,29.680000,0,296.799988,3.369272
45,30.302000,0,303.019989,3.300112
46,30.924000,0,309.239990,3.233734
47,31.546000,0,315.459991,3.169974
48,32.167999,0,321.679993,3.108680
49,32.790001,0,327.899994,3.049710
50,33.411999,0,334.119995,2.992937
51,34.034000,0,340.339996,2.938238
52,34.655998,0,346.559998,2.885503
53,35.278000,0,352.779999,2.834628
54,35.900002,0,359.000000,2.785515
55,36.521999,0,365.220001,2.738076
56,37.143002,0,371.429993,2.692297
57,37.764999,0,377.649994,2.647954
58,38.388000,0,383.880005,2.604981
59,39.009998,0,390.100006,2.563445
60,39.631001,0,396.309998,2.523277
61,40.252998,0,402.529999,2.484287
62,40.875000,0,408.750000,2.446483
63,41.497002,0,414.970001,2.409813
64,42.118999,0,421.190002,2.374225
65,42.741001,0,427.410004,2.339674
66,43.362000,0,433.619995,2.306167
67,43.985001,0,439.850006,2.273502
68,44.605999,0,446.059998,2.241851
69,45.229000,0,452.290009,2.210971
70,45.851002,0,458.510010,2.180978
71,46.472000,0,464.720001,2.151833
72,47.095001,0,470.950012,2.123368
73,47.716000,0,477.160004,2.095733
74,48.338001,0,483.380005,2.068766
75,48.959999,0,489.600006,2.042484
76,49.582001,0,495.820007,2.016861
77,50.203999,0,502.040009,1.991873
78,50.825001,0,508.250000,1.967536
79,51.448002,0,514.479980,1.943710
80,52.070000,0,520.700012,1.920492
81,52.692001,0,526.919983,1.897821
82,53.313000,0,533.130005,1.875715
83,53.935001,0,539.349976,1.854084
84,54.556999,0,545.570007,1.832945
85,55.179001,0,551.789978,1.812284
86,55.800999,0,558.010010,1.792083
87,56.423000,0,564.229980,1.772327
88,57.044998,0,570.450012,1.753002
89,57.667000,0,576.669983,1.734094
90,58.289001,0,582.890015,1.715590
91,58.910999,0,589.109985,1.697476
92,59.532001,0,595.320007,1.679769
93,60.154999,0,601.549988,1.662372
94,60.776001,0,607.760010,1.645386
95,61.398998,0,613.989990,1.628691
96,62.020000,0,620.200012,1.612383
97,62.641998,0,626.419983,1.596373
98,63.264999,0,632.650024,1.580653
99,63.886002,0,638.859985,1.565288
100,64.508003,0,645.080017,1.550195


==> arXiv version/Measurements/certrbpf/nrf52dk_jumptable_unit.csv <==
duration,code,usperinst,instrpersec
1.169000,0,0.584500,1710.864014
1.107000,0,0.553500,1806.684692
1.295000,0,0.647500,1544.401489
1.388000,0,0.694000,1440.922241
1.325000,0,0.662500,1509.433960
4.419000,0,2.209500,452.591095
2.763000,0,1.381500,723.850891
2.638000,0,1.319000,758.150085
2.731000,0,1.365500,732.332458
1.106000,0,0.553000,1808.318237
1.700000,0,0.850000,1176.470581
1.263000,0,0.631500,1583.531250

==> arXiv version/Measurements/certrbpf/nrf52dk_switchcase_incr.csv <==
test,duration,code,usperexec,execspersec
1,3.784000,0,37.840000,26.427061
2,4.924000,0,49.240002,20.308693
3,6.065000,0,60.650002,16.488047
4,7.205000,0,72.050003,13.879251
5,8.347000,0,83.470001,11.980352
6,9.487000,0,94.870003,10.540740
7,10.627000,0,106.269997,9.409993
8,11.768000,0,117.680000,8.497621
9,12.909000,0,129.089996,7.746533
10,14.050000,0,140.500000,7.117438
11,15.190000,0,151.899994,6.583279
12,16.330999,0,163.309998,6.123324
13,17.472000,0,174.720001,5.723443
14,18.613001,0,186.130005,5.372589
15,19.753000,0,197.529999,5.062522
16,20.893000,0,208.929993,4.786292
17,22.035000,0,220.350006,4.538235
18,23.176001,0,231.759995,4.314808
19,24.316000,0,243.160004,4.112518
20,25.455999,0,254.559998,3.928347
21,26.597000,0,265.970001,3.759823
22,27.738001,0,277.380005,3.605163
23,28.879000,0,288.790009,3.462724
24,30.018999,0,300.190002,3.331223
25,31.160000,0,311.600006,3.209243
26,32.300999,0,323.010010,3.095879
27,33.441002,0,334.410004,2.990341
28,34.582001,0,345.820007,2.891678
29,35.723000,0,357.230011,2.799317
30,36.862999,0,368.630005,2.712747
31,38.004002,0,380.040009,2.631302
32,39.145000,0,391.450012,2.554605
33,40.285999,0,402.859985,2.482252
34,41.425999,0,414.260010,2.413943
35,42.567001,0,425.670013,2.349238
36,43.708000,0,437.079987,2.287911
37,44.848999,0,448.489990,2.229704
38,45.988998,0,459.890015,2.174433
39,47.130001,0,471.299988,2.121791
40,48.270000,0,482.700012,2.071680
41,49.410999,0,494.109985,2.023841
42,50.551998,0,505.519989,1.978161
43,51.693001,0,516.929993,1.934498
44,52.833000,0,528.330017,1.892756
45,53.973999,0,539.739990,1.852744
46,55.113998,0,551.140015,1.814421
47,56.255001,0,562.549988,1.777620
48,57.396000,0,573.960022,1.742282
49,58.535999,0,585.359985,1.708350
50,59.676998,0,596.770020,1.675687
51,60.818001,0,608.179993,1.644250
52,61.959000,0,619.590027,1.613971
53,63.098999,0,630.989990,1.584811
54,64.239998,0,642.400024,1.556663
55,65.380997,0,653.809998,1.529496
56,66.521004,0,665.210022,1.503285
57,67.662003,0,676.619995,1.477934
58,68.803001,0,688.030029,1.453425
59,69.943001,0,699.429993,1.429736
60,71.084000,0,710.840027,1.406786
61,72.223999,0,722.239990,1.384581
62,73.365997,0,733.659973,1.363029
63,74.505997,0,745.059998,1.342174
64,75.647003,0,756.469971,1.321929
65,76.788002,0,767.880005,1.302287
66,77.928001,0,779.280029,1.283236
67,79.068001,0,790.679993,1.264734
68,80.209999,0,802.099976,1.246727
69,81.350998,0,813.510010,1.229241
70,82.490997,0,824.909973,1.212253
71,83.632004,0,836.320007,1.195715
72,84.772003,0,847.719971,1.179635
73,85.913002,0,859.130005,1.163968
74,87.054001,0,870.539978,1.148712
75,88.195000,0,881.950012,1.133851
76,89.334999,0,893.349976,1.119382
77,90.475998,0,904.760010,1.105265
78,91.616997,0,916.169983,1.091501
79,92.757004,0,927.570007,1.078086
80,93.897003,0,938.969971,1.064997
81,95.039001,0,950.390015,1.052200
82,96.179001,0,961.789978,1.039728
83,97.320000,0,973.200012,1.027538
84,98.459999,0,984.599976,1.015641
85,99.600998,0,996.010010,1.004006
86,100.741997,0,1007.419983,0.992635
87,101.882004,0,1018.820007,0.981528
88,103.023003,0,1030.229980,0.970657
89,104.164001,0,1041.640015,0.960025
90,105.305000,0,1053.050049,0.949623
91,106.445000,0,1064.449951,0.939452
92,107.585999,0,1075.859985,0.929489
93,108.726997,0,1087.270020,0.919735
94,109.867996,0,1098.680054,0.910183
95,111.009003,0,1110.089966,0.900828
96,112.149002,0,1121.489990,0.891671
97,113.289001,0,1132.890015,0.882698
98,114.430000,0,1144.300049,0.873897
99,115.570000,0,1155.699951,0.865276
100,116.711998,0,1167.119995,0.856810


==> arXiv version/Measurements/certrbpf/nrf52dk_switchcase_unit.csv <==
duration,code,usperinst,instrpersec
2.799000,0,1.399500,714.540894
2.893000,0,1.446500,691.323914
2.986000,0,1.493000,669.792358
2.893000,0,1.446500,691.323914
3.175000,0,1.587500,629.921265
5.956000,0,2.978000,335.795837
3.830000,0,1.915000,522.193237
3.643000,0,1.821500,548.998108
3.768000,0,1.884000,530.785583
1.924000,0,0.962000,1039.501099
2.236000,0,1.118000,894.454407
1.986000,0,0.993000,1007.049316

==> arXiv version/Measurements/femto_sizes.csv <==
platform, size
nrf52dk,2992
esp32,3968
gd32v,4292
0,0

==> arXiv version/Measurements/fletcher.csv <==
board,time_us
nrf52,2231
esp32,2010
gd32,1351
0, 0

==> arXiv version/Measurements/gcoapfmt.csv <==
board,time_us
nrf52,49.6
esp32,72.0
gd32,22.7
0, 0

==> arXiv version/Measurements/headers.dat <==
test
ALU negate
ALU Add
ALU Add imm
ALU multiply imm
ALU right shift imm
ALU divide imm
MEM load double
MEM store double imm
MEM store double 
Branch always
Branch equal (jump)
Branch equal (continue)

==> arXiv version/Measurements/nrf52dk_certrbpf_unit.csv <==
duration,code,usperinst,instrpersec
2.660000,0,1.330000,751.879700
2.566000,0,1.283000,779.423218
2.597000,0,1.298500,770.119385
2.472000,0,1.236000,809.061462
2.910000,0,1.455000,687.285217
5.348000,0,2.674000,373.971588
3.847000,0,1.923500,519.885620
3.598000,0,1.799000,555.864380
3.816000,0,1.908000,524.109009
2.691000,0,1.345500,743.218140
2.628000,0,1.314000,761.035034
2.503000,0,1.251500,799.041138

==> arXiv version/Measurements/nrf52dk_femto_unit.csv <==
duration,code,usperinst,instrpersec
0.954000,0,0.477000,2096.436035
0.892000,0,0.446000,2242.152588
1.048000,0,0.524000,1908.396973
1.141000,0,0.570500,1752.848389
1.204000,0,0.602000,1661.129517
4.173000,0,2.086500,479.271515
2.392000,0,1.196000,836.120422
2.079000,0,1.039500,962.000977
2.360000,0,1.180000,847.457642
0.891000,0,0.445500,2244.668945
1.454000,0,0.727000,1375.515869
1.016000,0,0.508000,1968.503906


==> arXiv version/Measurements/nrf52dk_rbpf_unit.csv <==
duration,code,usperinst,instrpersec
0.951000,0,0.475500,2103.049316
0.888000,0,0.444000,2252.252197
1.044000,0,0.522000,1915.708862
1.138000,0,0.569000,1757.469238
1.201000,0,0.600500,1665.278931
3.982000,0,1.991000,502.260162
2.232000,0,1.116000,896.057373
2.075000,0,1.037500,963.855408
2.263000,0,1.131500,883.782593
0.888000,0,0.444000,2252.252197
1.450000,0,0.725000,1379.310303
1.013000,0,0.506500,1974.333618

==> arXiv version/Measurements/rbpf_sizes.csv <==
platform, size
nrf52dk,3032
esp32,4028
gd32v,4362
0,0

==> arXiv version/Measurements/sizes.txt <==
femto-containers | nrf52dk | esp32 | gd32v
stack:  256B | 492B | 216B
context  88B |  88B | 88B 
Flash: 2992B | 3968B | 4292

rbpf             | nrf52dk | esp32 | gd32v
stack:  256B | 492B | 234B
context: 92B | 92B | 92B
flash:  3032B |  4028    | 4362B

CertFC
context: 144 B |
flash: 1378 B | 1598 | 1626


==> arXiv version/Measurements/threadlog.csv <==
board,time_us
nrf52,27.2
esp32,15.2
gd32,10.4
0, 0
